BoxGraph: Semantic Place Recognition and Pose Estimation from 3D LiDAR

This paper is about extremely robust and lightweight localisation using LiDAR point clouds based on instance segmentation and graph matching. We model 3D point clouds as fully-connected graphs of semantically identified components where each vertex corresponds to an object instance and encodes its shape. Optimal vertex association across graphs allows for full 6-Degree-of-Freedom (DoF) pose estimation and place recognition by measuring similarity. This representation is very concise, condensing the size of maps by a factor of 25 against the state-of-the-art, requiring only 3kB to represent a 1.4MB laser scan. We verify the efficacy of our system on the SemanticKITTI dataset, where we achieve a new state-of-the-art in place recognition, with an average of 88.4% recall at 100% precision where the next closest competitor follows with 64.9%. We also show accurate metric pose estimation performance - estimating 6-DoF pose with median errors of 10 cm and 0.33 deg.

==> data/00/IRIS.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 0.9994224003233734
0.26262626262626265 0.9988898232955518
0.27272727272727276 0.9983972022988592
0.2828282828282829 0.9979402034518177
0.29292929292929293 0.9975150975853171
0.30303030303030304 0.9928276457844587
0.31313131313131315 0.9884823180167974
0.32323232323232326 0.984880743335272
0.33333333333333337 0.9756514310123878
0.3434343434343435 0.9709428988374676
0.3535353535353536 0.9603555967482075
0.36363636363636365 0.9504126483060057
0.37373737373737376 0.9436224964195453
0.38383838383838387 0.9313045899340366
0.393939393939394 0.9157697076352218
0.4040404040404041 0.9023834173631419
0.4141414141414142 0.887696578429599
0.42424242424242425 0.8740433088008585
0.43434343434343436 0.8608668962489586
0.4444444444444445 0.8496239595550582
0.4545454545454546 0.8365280643361334
0.4646464646464647 0.8252288769259051
0.4747474747474748 0.8120366751057079
0.48484848484848486 0.8020366939207897
0.494949494949495 0.794728430246248
0.5050505050505051 0.784432245626166
0.5151515151515152 0.7756757375917845
0.5252525252525253 0.7668883576667074
0.5353535353535354 0.7609313622779527
0.5454545454545455 0.7559715456079814
0.5555555555555556 0.7496389977675034
0.5656565656565657 0.7419541953403695
0.5757575757575758 0.7339331722615904
0.5858585858585859 0.730070469666113
0.595959595959596 0.7214652657154919
0.6060606060606061 0.7155612695293277
0.6161616161616162 0.7072644253059744
0.6262626262626263 0.6997378180008006
0.6363636363636365 0.6939437321247263
0.6464646464646465 0.6874536690135172
0.6565656565656566 0.6749071456282912
0.6666666666666667 0.6655011655011654
0.6767676767676768 0.6588423738861138
0.686868686868687 0.6478108873020891
0.696969696969697 0.6373005087655013
0.7070707070707072 0.6264522759928477
0.7171717171717172 0.6149890679329669
0.7272727272727273 0.6061772291146726
0.7373737373737375 0.5929198902857494
0.7474747474747475 0.5808369589868785
0.7575757575757577 0.5663672997544
0.7676767676767677 0.5554315417023973
0.7777777777777778 0.5425178255034739
0.787878787878788 0.5244179968639686
0.797979797979798 0.508160524371259
0.8080808080808082 0.48995658713422124
0.8181818181818182 0.4753492215110441
0.8282828282828284 0.45888460240941054
0.8383838383838385 0.4374454112540487
0.8484848484848485 0.41271627063148214
0.8585858585858587 0.38972354278865506
0.8686868686868687 0.3576332983973353
0.8787878787878789 0.3313046873816329
0.888888888888889 0.3118248984727002
0.8989898989898991 0.2845560357441071
0.9090909090909092 0.25485024425172265
0.9191919191919192 0.22406721201451665
0.9292929292929294 0.1848333321525288
0.9393939393939394 0.15983978198369023
0.9494949494949496 0.13279431775375605
0.9595959595959597 0.11070777296146767
0.9696969696969697 0.09178564975610239
0.9797979797979799 0.07139415595304203
0.98989898989899 0.05163382033201768
1.0 0.009902907569972164


==> data/00/ISC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 0.9994446033535428
0.27272727272727276 0.9989308970139376
0.2828282828282829 0.9989690396845888
0.29292929292929293 0.9974400534890623
0.30303030303030304 0.9966400486929069
0.31313131313131315 0.9935172449106369
0.32323232323232326 0.9932729024823249
0.33333333333333337 0.9904596704249783
0.3434343434343435 0.9882412824226532
0.3535353535353536 0.9831872572141327
0.36363636363636365 0.97610313672737
0.37373737373737376 0.9711777139102645
0.38383838383838387 0.9647843483296727
0.393939393939394 0.960160388555219
0.4040404040404041 0.9528477995248035
0.4141414141414142 0.9412876299366213
0.42424242424242425 0.9326255608803631
0.43434343434343436 0.9230798133463974
0.4444444444444445 0.9152474437007238
0.4545454545454546 0.9020540775527245
0.4646464646464647 0.8901843054057962
0.4747474747474748 0.8808546949872564
0.48484848484848486 0.8695569901008736
0.494949494949495 0.8573245405385602
0.5050505050505051 0.845487755023207
0.5151515151515152 0.834346874904752
0.5252525252525253 0.8201756948114375
0.5353535353535354 0.8010587945388072
0.5454545454545455 0.7917573357571581
0.5555555555555556 0.7785125073147389
0.5656565656565657 0.763191374756236
0.5757575757575758 0.752553553351028
0.5858585858585859 0.7432643480894452
0.595959595959596 0.7301485697233233
0.6060606060606061 0.7126476431536802
0.6161616161616162 0.6960283869296278
0.6262626262626263 0.6846556111282637
0.6363636363636365 0.6722451306991045
0.6464646464646465 0.6585722150887495
0.6565656565656566 0.6467549373943543
0.6666666666666667 0.6337402885682571
0.6767676767676768 0.6251936220400596
0.686868686868687 0.6141316280126995
0.696969696969697 0.6023453304173575
0.7070707070707072 0.5901290540951097
0.7171717171717172 0.5756784007590315
0.7272727272727273 0.5634061766530922
0.7373737373737375 0.5550979648080762
0.7474747474747475 0.5447525465664098
0.7575757575757577 0.5329774042930028
0.7676767676767677 0.5205309503642479
0.7777777777777778 0.5073945599806683
0.787878787878788 0.4985267481885275
0.797979797979798 0.48571202887192527
0.8080808080808082 0.46461842056439234
0.8181818181818182 0.4534782481999447
0.8282828282828284 0.43976081170748127
0.8383838383838385 0.4221088978735799
0.8484848484848485 0.40665904440137196
0.8585858585858587 0.3841207555941586
0.8686868686868687 0.3666727644346478
0.8787878787878789 0.3451735242978267
0.888888888888889 0.32171867076857597
0.8989898989898991 0.3045155709290883
0.9090909090909092 0.2747743921041437
0.9191919191919192 0.2398141068124933
0.9292929292929294 0.21312714561603557
0.9393939393939394 0.18283938596493346
0.9494949494949496 0.1466587458239736
0.9595959595959597 0.12048823955790011
0.9696969696969697 0.09074776607331236
0.9797979797979799 0.06690956843412567
0.98989898989899 0.0434265640229678
1.0 0.019385174245896353


==> data/00/M2DP.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 0.9994483440811123
0.24242424242424243 0.9993983481743195
0.25252525252525254 0.9994224003233734
0.26262626262626265 0.9994446033535428
0.27272727272727276 0.9994651626088267
0.2828282828282829 0.9994842541142459
0.29292929292929293 0.9990045548836958
0.30303030303030304 0.998557250829978
0.31313131313131315 0.9986037261436238
0.32323232323232326 0.9986473007041586
0.33333333333333337 0.9986882378662003
0.3434343434343435 0.9987267699443186
0.3535353535353536 0.9983514835963128
0.36363636363636365 0.9971984717899096
0.37373737373737376 0.9953359087004994
0.38383838383838387 0.9939532752600556
0.393939393939394 0.9930102670275455
0.4040404040404041 0.9924717280018637
0.4141414141414142 0.9909208268385851
0.42424242424242425 0.989785179125773
0.43434343434343436 0.9883764226195233
0.4444444444444445 0.9854384636888178
0.4545454545454546 0.9824783246946212
0.4646464646464647 0.9793894193574293
0.4747474747474748 0.9768766663930376
0.48484848484848486 0.9699286032761687
0.494949494949495 0.9639039844210475
0.5050505050505051 0.9605840882340524
0.5151515151515152 0.954309729883822
0.5252525252525253 0.9468565140746982
0.5353535353535354 0.9383587222010491
0.5454545454545455 0.9277638605171638
0.5555555555555556 0.9191886888252853
0.5656565656565657 0.9063943845945934
0.5757575757575758 0.8971491624946084
0.5858585858585859 0.8846921040821061
0.595959595959596 0.865968835375118
0.6060606060606061 0.8488183989492581
0.6161616161616162 0.8275165708611822
0.6262626262626263 0.8065067543421717
0.6363636363636365 0.783994516416678
0.6464646464646465 0.7648108608672948
0.6565656565656566 0.7380823654126348
0.6666666666666667 0.7104199066874023
0.6767676767676768 0.6776669366148217
0.686868686868687 0.6499093012691951
0.696969696969697 0.6212691672316776
0.7070707070707072 0.5911324715657217
0.7171717171717172 0.5537613468888323
0.7272727272727273 0.5219180781416549
0.7373737373737375 0.48755762375133316
0.7474747474747475 0.44431952627585025
0.7575757575757577 0.40839230437951074
0.7676767676767677 0.3646661410039331
0.7777777777777778 0.33210221017423747
0.787878787878788 0.2979714267654656
0.797979797979798 0.27093455309606673
0.8080808080808082 0.24608988269407495
0.8181818181818182 0.21635141089910287
0.8282828282828284 0.1893880915771284
0.8383838383838385 0.16432726155298832
0.8484848484848485 0.14047109389895712
0.8585858585858587 0.12281173904743833
0.8686868686868687 0.10643156101178725
0.8787878787878789 0.09181045719260647
0.888888888888889 0.07611961202840348
0.8989898989898991 0.0631259691425179
0.9090909090909092 0.051653693970143674
0.9191919191919192 0.044273357973030836
0.9292929292929294 0.03713523333490959
0.9393939393939394 0.031295225358723984
0.9494949494949496 0.027734839774779637
0.9595959595959597 0.024135335860793868
0.9696969696969697 0.020353364075801482
0.9797979797979799 0.017129033887993715
0.98989898989899 0.012923472181168415
1.0 0.010531865348287803


==> data/00/PointNetVlad.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 0.9989690399419083
0.29292929292929293 0.9990045548836958
0.30303030303030304 0.999037704436252
0.31313131313131315 0.999068717320507
0.32323232323232326 0.9986473007041586
0.33333333333333337 0.9982517482517481
0.3434343434343435 0.9978797496182595
0.3535353535353536 0.997940203397548
0.36363636363636365 0.997997305391178
0.37373737373737376 0.9980513268311876
0.38383838383838387 0.9981025104206395
0.393939393939394 0.9974134165714342
0.4040404040404041 0.997477918054287
0.4141414141414142 0.9971887378403724
0.42424242424242425 0.9972554889952536
0.43434343434343436 0.9969850470155075
0.4444444444444445 0.9954238395078346
0.4545454545454546 0.9952069715562222
0.4646464646464647 0.9940676120840212
0.4747474747474748 0.993585768348124
0.48484848484848486 0.9930704900775147
0.494949494949495 0.9904247296831611
0.5050505050505051 0.9885734069795766
0.5151515151515152 0.9849822649956128
0.5252525252525253 0.9809213894758665
0.5353535353535354 0.9796387665447996
0.5454545454545455 0.9765089694897388
0.5555555555555556 0.9726599093213869
0.5656565656565657 0.9677892870947008
0.5757575757575758 0.9642484732193848
0.5858585858585859 0.9603109813316956
0.595959595959596 0.9553165690515147
0.6060606060606061 0.9520832025683865
0.6161616161616162 0.9445952197774402
0.6262626262626263 0.9389516954105237
0.6363636363636365 0.9333515138329165
0.6464646464646465 0.9269363531071697
0.6565656565656566 0.9181994847012639
0.6666666666666667 0.9097789285002986
0.6767676767676768 0.8999318477870271
0.686868686868687 0.8899483138258761
0.696969696969697 0.8758398763239704
0.7070707070707072 0.8644031136318728
0.7171717171717172 0.8489019186455014
0.7272727272727273 0.8265754121291267
0.7373737373737375 0.7986932660069969
0.7474747474747475 0.7713188889306344
0.7575757575757577 0.7389675482542685
0.7676767676767677 0.7103881332782233
0.7777777777777778 0.6794162697263518
0.787878787878788 0.6406191253394236
0.797979797979798 0.599117042284095
0.8080808080808082 0.5610846588401616
0.8181818181818182 0.524646756391389
0.8282828282828284 0.4912253643584599
0.8383838383838385 0.4503775085364307
0.8484848484848485 0.40109988283679127
0.8585858585858587 0.3529115892474201
0.8686868686868687 0.30715026022086145
0.8787878787878789 0.2655926383910424
0.888888888888889 0.23034944708363092
0.8989898989898991 0.19508521194415193
0.9090909090909092 0.16008203116243624
0.9191919191919192 0.12915117989054242
0.9292929292929294 0.10430225073531017
0.9393939393939394 0.08452633481542604
0.9494949494949496 0.05946327368965189
0.9595959595959597 0.04468113792988373
0.9696969696969697 0.03295487122635412
0.9797979797979799 0.022589536591341795
0.98989898989899 0.01626266755269792
1.0 0.011312456249257063


==> data/00/SC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 0.9993436884079576
0.23232323232323235 0.9987451993846028
0.24242424242424243 0.9981972138222138
0.25252525252525254 0.9982692003888521
0.26262626262626265 0.997782108842389
0.27272727272727276 0.9973315218520207
0.2828282828282829 0.9969134839753013
0.29292929292929293 0.9970195983039017
0.30303030303030304 0.9971186587129287
0.31313131313131315 0.9962852477359022
0.32323232323232326 0.9959528512633397
0.33333333333333337 0.9947735191637631
0.3434343434343435 0.994085869917619
0.3535353535353536 0.9938459623254772
0.36363636363636365 0.993223409788846
0.37373737373737376 0.9918662924922396
0.38383838383838387 0.9902110666637536
0.393939393939394 0.9875606994635819
0.4040404040404041 0.9864599300347066
0.4141414141414142 0.9847312185903271
0.42424242424242425 0.9824259553459224
0.43434343434343436 0.9799151905887725
0.4444444444444445 0.9749226769132244
0.4545454545454546 0.9704007923763692
0.4646464646464647 0.9681444462562075
0.4747474747474748 0.9627105266917986
0.48484848484848486 0.9537778932086464
0.494949494949495 0.9498654752414615
0.5050505050505051 0.943661305038599
0.5151515151515152 0.9383276938900061
0.5252525252525253 0.9311704738840708
0.5353535353535354 0.9229479145695113
0.5454545454545455 0.9179860114886786
0.5555555555555556 0.9105405825014582
0.5656565656565657 0.9043370046914191
0.5757575757575758 0.8984121137363006
0.5858585858585859 0.8926022992471916
0.595959595959596 0.8842490492718946
0.6060606060606061 0.8744592938500716
0.6161616161616162 0.8644644132894104
0.6262626262626263 0.8588133051896062
0.6363636363636365 0.848094773668053
0.6464646464646465 0.8404784639562602
0.6565656565656566 0.8327116771397917
0.6666666666666667 0.8235082026320533
0.6767676767676768 0.8159405734459535
0.686868686868687 0.8093803831120765
0.696969696969697 0.8026770148760003
0.7070707070707072 0.7935555152162715
0.7171717171717172 0.7817392977958687
0.7272727272727273 0.7708837938818387
0.7373737373737375 0.7621303439310809
0.7474747474747475 0.7513692923488966
0.7575757575757577 0.7384416649447552
0.7676767676767677 0.7197399478893118
0.7777777777777778 0.7074336271730228
0.787878787878788 0.6904957166798622
0.797979797979798 0.6731807498374971
0.8080808080808082 0.6556012768805375
0.8181818181818182 0.6386694081595355
0.8282828282828284 0.6181571832935618
0.8383838383838385 0.5924810816128211
0.8484848484848485 0.5764038406301127
0.8585858585858587 0.5592733537729561
0.8686868686868687 0.5446240820252114
0.8787878787878789 0.5234434446158787
0.888888888888889 0.49826849240426785
0.8989898989898991 0.47245807633917525
0.9090909090909092 0.44980995377700117
0.9191919191919192 0.4190401942257851
0.9292929292929294 0.3906799644902521
0.9393939393939394 0.3596175141853856
0.9494949494949496 0.32144842930098705
0.9595959595959597 0.27304041842266635
0.9696969696969697 0.22514922968996579
0.9797979797979799 0.158486860156809
0.98989898989899 0.08565854405054686
1.0 0.01061836642662216


==> data/00/SGPR.txt <==
0.0 1.0
0.010101010101010102 0.9202232854864434
0.020202020202020204 0.9389510103795818
0.030303030303030304 0.958455522971652
0.04040404040404041 0.9551484595896539
0.05050505050505051 0.955808484368824
0.06060606060606061 0.9606729341140426
0.07070707070707072 0.9622629012569252
0.08080808080808081 0.9634589030549396
0.09090909090909091 0.9658865091631706
0.10101010101010102 0.9651382634416313
0.11111111111111112 0.964526995449974
0.12121212121212122 0.9662612012479982
0.13131313131313133 0.9677335176831687
0.14141414141414144 0.9680308693576041
0.15151515151515152 0.9673866912038523
0.16161616161616163 0.9668235848587755
0.17171717171717174 0.9671216445910473
0.18181818181818182 0.9666360977370523
0.19191919191919193 0.9662020745410453
0.20202020202020204 0.9658117820471428
0.21212121212121213 0.966743240951796
0.22222222222222224 0.9657504979177983
0.23232323232323235 0.9660168916104434
0.24242424242424243 0.9668236405340916
0.25252525252525254 0.9675670158542746
0.26262626262626265 0.9666937954179432
0.27272727272727276 0.9678877419599338
0.2828282828282829 0.9669240528028481
0.29292929292929293 0.9672313074332713
0.30303030303030304 0.9664861043139008
0.31313131313131315 0.9662249741043077
0.32323232323232326 0.9647626130778727
0.33333333333333337 0.9633066216786166
0.3434343434343435 0.9619820317140937
0.3535353535353536 0.9600328819559194
0.36363636363636365 0.9588245547047864
0.37373737373737376 0.9580971376975328
0.38383838383838387 0.9560169624720996
0.393939393939394 0.9558229381238231
0.4040404040404041 0.9538326603004342
0.4141414141414142 0.9536243016652293
0.42424242424242425 0.9515533860724681
0.43434343434343436 0.948981563239954
0.4444444444444445 0.9468338642253851
0.4545454545454546 0.9450773658075875
0.4646464646464647 0.9420076701495181
0.4747474747474748 0.9415334955939552
0.48484848484848486 0.9413461779142497
0.494949494949495 0.9396020474197607
0.5050505050505051 0.939461489720173
0.5151515151515152 0.9380783255554861
0.5252525252525253 0.9369960710044501
0.5353535353535354 0.9356604215094781
0.5454545454545455 0.9340239902543105
0.5555555555555556 0.9317124899124155
0.5656565656565657 0.9297308376597283
0.5757575757575758 0.9262753428208347
0.5858585858585859 0.9238257950265394
0.595959595959596 0.9218876123978805
0.6060606060606061 0.9200217510490565
0.6161616161616162 0.9182242372510663
0.6262626262626263 0.9159045334962973
0.6363636363636365 0.9132868721918483
0.6464646464646465 0.9109242139820338
0.6565656565656566 0.9098040170818892
0.6666666666666667 0.9067090115125049
0.6767676767676768 0.9033370231514776
0.686868686868687 0.9001611209309421
0.696969696969697 0.8962822807550623
0.7070707070707072 0.8929199729480337
0.7171717171717172 0.887796388496336
0.7272727272727273 0.8846141425186974
0.7373737373737375 0.8793882228386992
0.7474747474747475 0.8716163897217163
0.7575757575757577 0.8668063656729929
0.7676767676767677 0.8614334105786038
0.7777777777777778 0.8555222594466364
0.787878787878788 0.8475558400731673
0.797979797979798 0.8397058882396126
0.8080808080808082 0.8308815838015722
0.8181818181818182 0.8207735553455976
0.8282828282828284 0.8091558279970397
0.8383838383838385 0.7952223530270529
0.8484848484848485 0.7846486172124082
0.8585858585858587 0.7733398471660988
0.8686868686868687 0.7602137294090549
0.8787878787878789 0.7453804916829431
0.888888888888889 0.7292757942590724
0.8989898989898991 0.7123493411473222
0.9090909090909092 0.6958467166385551
0.9191919191919192 0.676443410503246
0.9292929292929294 0.6525941184873937
0.9393939393939394 0.6191273182387075
0.9494949494949496 0.573149827303994
0.9595959595959597 0.5260658095912822
0.9696969696969697 0.4823616310740929
0.9797979797979799 0.4261010426913875
0.98989898989899 0.3290106656473151
1.0 0.05612621025212562


==> data/00/SSC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 0.9997936377894187
0.7171717171717172 0.9995931701895121
0.7272727272727273 0.9995988183344476
0.7373737373737375 0.9992089366113153
0.7474747474747475 0.9988298840427472
0.7575757575757577 0.9988454675820944
0.7676767676767677 0.9984814320497613
0.7777777777777778 0.9983140805363391
0.787878787878788 0.9979665574149199
0.797979797979798 0.9974460745678566
0.8080808080808082 0.9969500108758772
0.8181818181818182 0.995737260200885
0.8282828282828284 0.994567497344816
0.8383838383838385 0.9934285683871491
0.8484848484848485 0.9925194858377867
0.8585858585858587 0.9909045436373387
0.8686868686868687 0.9893222760259947
0.8787878787878789 0.9878598060338288
0.888888888888889 0.985597928607056
0.8989898989898991 0.982455801137535
0.9090909090909092 0.9794028100949999
0.9191919191919192 0.9751342108239764
0.9292929292929294 0.9686576920792359
0.9393939393939394 0.9620762361958148
0.9494949494949496 0.9508111695893007
0.9595959595959597 0.9416676575725704
0.9696969696969697 0.9280662320727527
0.9797979797979799 0.8893974997368932
0.98989898989899 0.8275402345441633
1.0 0.04192210271282258


==> data/00/SSC_rn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 0.9997777673003279
0.6666666666666667 0.999562363238512
0.6767676767676768 0.9995688923111785
0.686868686868687 0.9993629794474632
0.696969696969697 0.9991631162422832
0.7070707070707072 0.9989690399518762
0.7171717171717172 0.9989712424738798
0.7272727272727273 0.9975977287426446
0.7373737373737375 0.9972367429184338
0.7474747474747475 0.9968857641424939
0.7575757575757577 0.9959707662398543
0.7676767676767677 0.9952697395022868
0.7777777777777778 0.9942167775188597
0.787878787878788 0.9937414236898489
0.797979797979798 0.9927375161865787
0.8080808080808082 0.991583048871163
0.8181818181818182 0.9908097685948338
0.8282828282828284 0.9897112055690765
0.8383838383838385 0.9886414601543574
0.8484848484848485 0.9870963758167347
0.8585858585858587 0.9854272096361794
0.8686868686868687 0.9823410266426873
0.8787878787878789 0.9785486347726728
0.888888888888889 0.9757556668597033
0.8989898989898991 0.9711487470272511
0.9090909090909092 0.9652607669242967
0.9191919191919192 0.9580450542068581
0.9292929292929294 0.9462028898162242
0.9393939393939394 0.9355586253275402
0.9494949494949496 0.9252064212096545
0.9595959595959597 0.9041590761280114
0.9696969696969697 0.8772174075078488
0.9797979797979799 0.8381545130408611
0.98989898989899 0.7668421899411864
1.0 0.0466106595013775


==> data/00/box-graph-darknet-knn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 1.0
0.9191919191919192 1.0
0.9292929292929294 1.0
0.9393939393939394 1.0
0.9494949494949496 1.0
0.9595959595959597 1.0
0.9696969696969697 1.0
0.9797979797979799 1.0
0.98989898989899 0.992391863345542
1.0 0.018938326064244376


==> data/00/box-graph.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 1.0
0.9191919191919192 1.0
0.9292929292929294 1.0
0.9393939393939394 1.0
0.9494949494949496 1.0
0.9595959595959597 1.0
0.9696969696969697 1.0
0.9797979797979799 1.0
0.98989898989899 0.9998525897298824
1.0 0.41304478871541384


==> data/00/overlap.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 0.9986882373648248
0.12121212121212122 0.9987974194878527
0.13131313131313133 0.9988898231295568
0.14141414141414144 0.9989690399252813
0.15151515151515152 0.9990377043553175
0.16161616161616163 0.9990977935201925
0.17171717171717174 0.9991508194415358
0.18181818181818182 0.9991979583628755
0.19191919191919193 0.9992401390646919
0.20202020202020204 0.9992781046276288
0.21212121212121213 0.9993124569479878
0.22222222222222224 0.9993436884079576
0.23232323232323235 0.9993722058140194
0.24242424242424243 0.9987974198831836
0.25252525252525254 0.9988454675043897
0.26262626262626265 0.9988898232955518
0.27272727272727276 0.9989308970139376
0.2828282828282829 0.9989690399419083
0.29292929292929293 0.9990045548836958
0.30303030303030304 0.999037704436252
0.31313131313131315 0.999068717320507
0.32323232323232326 0.9990977936648006
0.33333333333333337 0.9986882378662003
0.3434343434343435 0.9987267699443186
0.3535353535353536 0.9987631029359384
0.36363636363636365 0.9983972023300681
0.37373737373737376 0.998440453655715
0.38383838383838387 0.9981025104206395
0.393939393939394 0.997782108952603
0.4040404040404041 0.9971186587733168
0.4141414141414142 0.9971887378403724
0.42424242424242425 0.996230177238532
0.43434343434343436 0.9959840986053564
0.4444444444444445 0.996075010809445
0.4545454545454546 0.996161898018491
0.4646464646464647 0.9962450217416813
0.4747474747474748 0.9954099941455415
0.48484848484848486 0.9955051894030461
0.494949494949495 0.9947204691831861
0.5050505050505051 0.9945396116561037
0.5151515151515152 0.9938059891770114
0.5252525252525253 0.9931016029211965
0.5353535353535354 0.9928968916270191
0.5454545454545455 0.9909849104151045
0.5555555555555556 0.9901161781069874
0.5656565656565657 0.9882709275817503
0.5757575757575758 0.9877318765723965
0.5858585858585859 0.9857574447905764
0.595959595959596 0.984806518579298
0.6060606060606061 0.9829574795833537
0.6161616161616162 0.9818740545367315
0.6262626262626263 0.9803185984277089
0.6363636363636365 0.9771421583946962
0.6464646464646465 0.9759836549801703
0.6565656565656566 0.9746522145318738
0.6666666666666667 0.9733645855529512
0.6767676767676768 0.9713041654777541
0.686868686868687 0.9698271750508692
0.696969696969697 0.9669949375607494
0.7070707070707072 0.9659080609411436
0.7171717171717172 0.9616442904425044
0.7272727272727273 0.9586401074245282
0.7373737373737375 0.9557361822084128
0.7474747474747475 0.9518649715179707
0.7575757575757577 0.9481427411079575
0.7676767676767677 0.9429915577313965
0.7777777777777778 0.9402493908699425
0.787878787878788 0.9359328094138315
0.797979797979798 0.9302838850424417
0.8080808080808082 0.9243829312002617
0.8181818181818182 0.9184576919809389
0.8282828282828284 0.908851868038582
0.8383838383838385 0.9008577770399473
0.8484848484848485 0.8889012613989672
0.8585858585858587 0.8763598608863029
0.8686868686868687 0.8613086907759758
0.8787878787878789 0.8419690026037084
0.888888888888889 0.8276487024090238
0.8989898989898991 0.8140127089989009
0.9090909090909092 0.7859603258665124
0.9191919191919192 0.7590673778786355
0.9292929292929294 0.7270840825593374
0.9393939393939394 0.6859664631323249
0.9494949494949496 0.6163899963057028
0.9595959595959597 0.5495146300123653
0.9696969696969697 0.43900601753610985
0.9797979797979799 0.31110394915536976
0.98989898989899 0.15889319600089905
1.0 0.03449126392461454


==> data/02/IRIS.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 0.9982216940681697
0.3434343434343435 0.9982739069571301
0.3535353535353536 0.9983231412525534
0.36363636363636365 0.9983696447661249
0.37373737373737376 0.998413638561552
0.38383838383838387 0.9984553204686012
0.393939393939394 0.9969942601521549
0.4040404040404041 0.9970691834815526
0.4141414141414142 0.9971404624623509
0.42424242424242425 0.9958183718279755
0.43434343434343436 0.9945610347784261
0.4444444444444445 0.9946839905939677
0.4545454545454546 0.9935103217734983
0.4646464646464647 0.9936505060538369
0.4747474747474748 0.99255097403765
0.48484848484848486 0.9902969679139141
0.494949494949495 0.9893174396179443
0.5050505050505051 0.9860870333161187
0.5151515151515152 0.9830031192270312
0.5252525252525253 0.9816606070560245
0.5353535353535354 0.9787911654506014
0.5454545454545455 0.9760438098288755
0.5555555555555556 0.9709409516806009
0.5656565656565657 0.9708854621278246
0.5757575757575758 0.9690178306541943
0.5858585858585859 0.9633016428982383
0.595959595959596 0.9598315115253646
0.6060606060606061 0.9486800907724952
0.6161616161616162 0.9372577825404498
0.6262626262626263 0.9240957521259853
0.6363636363636365 0.9152182758281139
0.6464646464646465 0.9050384240663828
0.6565656565656566 0.8911866317249593
0.6666666666666667 0.8846867898418773
0.6767676767676768 0.8675473097011142
0.686868686868687 0.8506291299730506
0.696969696969697 0.8317146265620453
0.7070707070707072 0.8201440815622366
0.7171717171717172 0.8038344788873323
0.7272727272727273 0.7766250739845144
0.7373737373737375 0.7526170431032483
0.7474747474747475 0.7308772850452452
0.7575757575757577 0.7105040445590342
0.7676767676767677 0.6936924723309916
0.7777777777777778 0.6621399797625774
0.787878787878788 0.6248946930697152
0.797979797979798 0.5823911942489945
0.8080808080808082 0.5136198336555488
0.8181818181818182 0.44611640357486726
0.8282828282828284 0.38310004649976404
0.8383838383838385 0.3207604270899903
0.8484848484848485 0.2678185832442018
0.8585858585858587 0.20481519318924898
0.8686868686868687 0.16860704181134717
0.8787878787878789 0.13959067835830224
0.888888888888889 0.12200762242321259
0.8989898989898991 0.10585985975961255
0.9090909090909092 0.09648751653668235
0.9191919191919192 0.09052714295521747
0.9292929292929294 0.07538471808147702
0.9393939393939394 0.0687100381255887
0.9494949494949496 0.05965663970763795
0.9595959595959597 0.053034544547488766
0.9696969696969697 0.03632468626628378
0.9797979797979799 0.02487442952085196
0.98989898989899 0.014434523544596777
1.0 0.009913288162333037


==> data/02/ISC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 0.9974504876358748
0.24242424242424243 0.9975564578939855
0.25252525252525254 0.9976539704085305
0.26262626262626265 0.9954981201511275
0.27272727272727276 0.9956641662419615
0.2828282828282829 0.9958183649606244
0.29292929292929293 0.9939551777920701
0.30303030303030304 0.9941554944626826
0.31313131313131315 0.9943429605725737
0.32323232323232326 0.9945187742596302
0.33333333333333337 0.9946839892047951
0.3434343434343435 0.9931311964344095
0.3535353535353536 0.9933261384012636
0.36363636363636365 0.9913183357045078
0.37373737373737376 0.9890001682454512
0.38383838383838387 0.9892865365419702
0.393939393939394 0.9866149823430655
0.4040404040404041 0.9826690698997582
0.4141414141414142 0.9797514541361482
0.42424242424242425 0.9727677711328938
0.43434343434343436 0.9715305889187034
0.4444444444444445 0.9639381649690928
0.4545454545454546 0.9622856995095547
0.4646464646464647 0.9595322587112555
0.4747474747474748 0.960359143657463
0.48484848484848486 0.9533331102709093
0.494949494949495 0.9487760121997102
0.5050505050505051 0.9465779131282251
0.5151515151515152 0.9455049395112757
0.5252525252525253 0.9364274687127621
0.5353535353535354 0.9306923385193209
0.5454545454545455 0.91746382474199
0.5555555555555556 0.9072322670520903
0.5656565656565657 0.895049790185521
0.5757575757575758 0.8861457557677276
0.5858585858585859 0.8663712999083086
0.595959595959596 0.850366986340942
0.6060606060606061 0.8353181832398485
0.6161616161616162 0.7947836714681631
0.6262626262626263 0.7768174179042883
0.6363636363636365 0.7665593169346142
0.6464646464646465 0.7565621419483631
0.6565656565656566 0.7405757275659419
0.6666666666666667 0.7296360231439586
0.6767676767676768 0.719774029074033
0.686868686868687 0.7160491451871334
0.696969696969697 0.7101322114183497
0.7070707070707072 0.6964392054780402
0.7171717171717172 0.6911374181499292
0.7272727272727273 0.6769337980261444
0.7373737373737375 0.6596303302990603
0.7474747474747475 0.6461779346219458
0.7575757575757577 0.6303664039424904
0.7676767676767677 0.6109582474045091
0.7777777777777778 0.5862076963473799
0.787878787878788 0.56376393953968
0.797979797979798 0.5433487570536896
0.8080808080808082 0.5049710809852336
0.8181818181818182 0.4618080005920921
0.8282828282828284 0.4029432381235491
0.8383838383838385 0.350533076729255
0.8484848484848485 0.3002636832637338
0.8585858585858587 0.24549995319259826
0.8686868686868687 0.215652787694927
0.8787878787878789 0.1844128190159454
0.888888888888889 0.14780432549838207
0.8989898989898991 0.12333836222622545
0.9090909090909092 0.10799789629685595
0.9191919191919192 0.0887409607501899
0.9292929292929294 0.06845219033691953
0.9393939393939394 0.05004533153533463
0.9494949494949496 0.04168637501899846
0.9595959595959597 0.03491834585558995
0.9696969696969697 0.029583085683678966
0.9797979797979799 0.02622129579674235
0.98989898989899 0.022771918362584645
1.0 0.019740466784671833


==> data/02/M2DP.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 0.9972083543767769
0.22222222222222224 0.9973349093774625
0.23232323232323235 0.9974504876358748
0.24242424242424243 0.9975564578939855
0.25252525252525254 0.9976539704085305
0.26262626262626265 0.9954981539251203
0.27272727272727276 0.9956641662419615
0.2828282828282829 0.9937406423314565
0.29292929292929293 0.9939551777920701
0.30303030303030304 0.9941554944626826
0.31313131313131315 0.9943429605725737
0.32323232323232326 0.9908978842908301
0.33333333333333337 0.9911712711084522
0.3434343434343435 0.9880412007829528
0.3535353535353536 0.9867407671433898
0.36363636363636365 0.9855157191938962
0.37373737373737376 0.9843596864576911
0.38383838383838387 0.9832669965770131
0.393939393939394 0.9793325471813334
0.4040404040404041 0.9798388169213124
0.4141414141414142 0.9789448211411116
0.42424242424242425 0.9767576643291473
0.43434343434343436 0.9748544301636367
0.4444444444444445 0.9739733841448731
0.4545454545454546 0.9703860588254105
0.4646464646464647 0.9637110293308963
0.4747474747474748 0.9598124530678487
0.48484848484848486 0.9544118012391499
0.494949494949495 0.9520399362695101
0.5050505050505051 0.936158838595558
0.5151515151515152 0.9343036916809234
0.5252525252525253 0.9309832358976065
0.5353535353535354 0.9236377845589718
0.5454545454545455 0.9162132546291447
0.5555555555555556 0.907720046305713
0.5656565656565657 0.895049790185521
0.5757575757575758 0.8858004805764691
0.5858585858585859 0.8772881364055741
0.595959595959596 0.8707265752835281
0.6060606060606061 0.8566285380643314
0.6161616161616162 0.8483652855081424
0.6262626262626263 0.8348501109714975
0.6363636363636365 0.8158576842721257
0.6464646464646465 0.7959067697835178
0.6565656565656566 0.7716027640586857
0.6666666666666667 0.7519539369191498
0.6767676767676768 0.7251210151831172
0.686868686868687 0.7032869611220287
0.696969696969697 0.6787261361691801
0.7070707070707072 0.6537268075848625
0.7171717171717172 0.610889841345795
0.7272727272727273 0.5616141221153651
0.7373737373737375 0.48833832289581663
0.7474747474747475 0.4144354386162427
0.7575757575757577 0.3575276819265178
0.7676767676767677 0.30986351037459775
0.7777777777777778 0.21237066631405357
0.787878787878788 0.13927351765785537
0.797979797979798 0.10076631240961421
0.8080808080808082 0.0803163025316146
0.8181818181818182 0.059396404036168624
0.8282828282828284 0.04537594631929902
0.8383838383838385 0.035960808709355155
0.8484848484848485 0.030675512757073142
0.8585858585858587 0.025066635957498497
0.8686868686868687 0.021370620827212458
0.8787878787878789 0.019039482518831002
0.888888888888889 0.016328700509465704
0.8989898989898991 0.013768473131788226
0.9090909090909092 0.012715574469387654
0.9191919191919192 0.012171064874574691
0.9292929292929294 0.011764994956202694
0.9393939393939394 0.011413830025706643
0.9494949494949496 0.011027650210408756
0.9595959595959597 0.010261796201882
0.9696969696969697 0.01025694722164023
0.9797979797979799 0.010270166347487545
0.98989898989899 0.010115726687936573
1.0 0.010179778269437695


==> data/02/PointNetVlad.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 0.9984553204686012
0.393939393939394 0.9969942601521549
0.4040404040404041 0.9956102080630091
0.4141414141414142 0.9937114830875622
0.42424242424242425 0.9930499946146678
0.43434343434343436 0.990520479964576
0.4444444444444445 0.9881179353300593
0.4545454545454546 0.9859508929581073
0.4646464646464647 0.982422313970267
0.4747474747474748 0.9822173774814527
0.48484848484848486 0.9819599774473421
0.494949494949495 0.981165272905036
0.5050505050505051 0.977015405903931
0.5151515151515152 0.9687330709327916
0.5252525252525253 0.9629328705000791
0.5353535353535354 0.9589390937427822
0.5454545454545455 0.9532974684213681
0.5555555555555556 0.9449000106678564
0.5656565656565657 0.9306346239768161
0.5757575757575758 0.9185126521751829
0.5858585858585859 0.908173401586957
0.595959595959596 0.894792753503702
0.6060606060606061 0.8831596404459097
0.6161616161616162 0.8690846399668493
0.6262626262626263 0.8596017611466658
0.6363636363636365 0.8434472695528582
0.6464646464646465 0.8183511011337812
0.6565656565656566 0.79874414687527
0.6666666666666667 0.7698286842575269
0.6767676767676768 0.7471298824564186
0.686868686868687 0.724140786196355
0.696969696969697 0.7001513075254079
0.7070707070707072 0.6775336139505403
0.7171717171717172 0.6456335204299024
0.7272727272727273 0.6082950873672004
0.7373737373737375 0.5317096272659751
0.7474747474747475 0.5136453375831701
0.7575757575757577 0.47014941743031424
0.7676767676767677 0.3830787512197932
0.7777777777777778 0.30002985746585287
0.787878787878788 0.221465204030678
0.797979797979798 0.18075943735030847
0.8080808080808082 0.12651030407943661
0.8181818181818182 0.09946782403443381
0.8282828282828284 0.07593233932059619
0.8383838383838385 0.0623202996397864
0.8484848484848485 0.04821936020336406
0.8585858585858587 0.04059466892812375
0.8686868686868687 0.03695434135932507
0.8787878787878789 0.03193937701400337
0.888888888888889 0.028418990371545088
0.8989898989898991 0.02635210437849219
0.9090909090909092 0.023806516943687746
0.9191919191919192 0.02259043300751935
0.9292929292929294 0.021412691553079635
0.9393939393939394 0.01936662174908915
0.9494949494949496 0.01787608460782027
0.9595959595959597 0.016308592372104875
0.9696969696969697 0.01528421213063951
0.9797979797979799 0.013387521292884936
0.98989898989899 0.01213321511709805
1.0 0.011103418718887021


==> data/02/SC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 0.997827373041935
0.2828282828282829 0.9979048043835812
0.29292929292929293 0.997976906429857
0.30303030303030304 0.9980442110686117
0.31313131313131315 0.9981071816868345
0.32323232323232326 0.9981662238542973
0.33333333333333337 0.9982216940681697
0.3434343434343435 0.9982739069571301
0.3535353535353536 0.9983231412525534
0.36363636363636365 0.9983696447661249
0.37373737373737376 0.998413638561552
0.38383838383838387 0.9984553204686012
0.393939393939394 0.9984948680573285
0.4040404040404041 0.9985324411668283
0.4141414141414142 0.9985681840644518
0.42424242424242425 0.9986022272969962
0.43434343434343436 0.995915221839706
0.4444444444444445 0.9960076871499938
0.4545454545454546 0.9960960589313157
0.4646464646464647 0.9949139460667439
0.4747474747474748 0.9950216213296825
0.48484848484848486 0.9951248319924235
0.494949494949495 0.9952238500924997
0.5050505050505051 0.9929947849799757
0.5151515151515152 0.9908625195200538
0.5252525252525253 0.9866149852562897
0.5353535353535354 0.9852089835702346
0.5454545454545455 0.9839322186244802
0.5555555555555556 0.9763482101348209
0.5656565656565657 0.9704553564989423
0.5757575757575758 0.9655676420159092
0.5858585858585859 0.9601006484471982
0.595959595959596 0.9552634770522497
0.6060606060606061 0.9471049636733535
0.6161616161616162 0.9381051581368404
0.6262626262626263 0.9295934887621046
0.6363636363636365 0.921225671194619
0.6464646464646465 0.9153731240481091
0.6565656565656566 0.9082764655019645
0.6666666666666667 0.9019817749023963
0.6767676767676768 0.8915004208754208
0.686868686868687 0.8792848500293268
0.696969696969697 0.8708908425621464
0.7070707070707072 0.8655236829179748
0.7171717171717172 0.849727793244204
0.7272727272727273 0.8424738767746783
0.7373737373737375 0.8268963549617192
0.7474747474747475 0.8153908691419722
0.7575757575757577 0.8061444610874264
0.7676767676767677 0.7932709813739037
0.7777777777777778 0.7807657333473668
0.787878787878788 0.7580072029134807
0.797979797979798 0.7290743951362684
0.8080808080808082 0.7031513533061512
0.8181818181818182 0.67918443103324
0.8282828282828284 0.6372488286048944
0.8383838383838385 0.5967747893980038
0.8484848484848485 0.5285509554065463
0.8585858585858587 0.42751357039972127
0.8686868686868687 0.363644696252337
0.8787878787878789 0.3127119797123743
0.888888888888889 0.21986467529767273
0.8989898989898991 0.1354526164121942
0.9090909090909092 0.1079517283672252
0.9191919191919192 0.08569896660757313
0.9292929292929294 0.0739227168835652
0.9393939393939394 0.06389023092438192
0.9494949494949496 0.05873646418420299
0.9595959595959597 0.05139156636775441
0.9696969696969697 0.043254838093619775
0.9797979797979799 0.036816827689790256
0.98989898989899 0.030694601332319032
1.0 0.012763860992155228


==> data/02/SGPR.txt <==
0.0 1.0
0.010101010101010102 0.8947900053163211
0.020202020202020204 0.8293504147162684
0.030303030303030304 0.8500745156482861
0.04040404040404041 0.8492454667153462
0.05050505050505051 0.8253275850363229
0.06060606060606061 0.8293517392651932
0.07070707070707072 0.8096148096148097
0.08080808080808081 0.8144605449994672
0.09090909090909091 0.8226668966706918
0.10101010101010102 0.8375189156122219
0.11111111111111112 0.8424208962325553
0.12121212121212122 0.8361466792380142
0.13131313131313133 0.8340442300720355
0.14141414141414144 0.8372821308238688
0.15151515151515152 0.841663113679789
0.16161616161616163 0.8306679795357419
0.17171717171717174 0.8234479932712256
0.18181818181818182 0.8244811994116461
0.19191919191919193 0.821969713278273
0.20202020202020204 0.8273353142604082
0.21212121212121213 0.8283905697865481
0.22222222222222224 0.834903179905964
0.23232323232323235 0.8298243020102407
0.24242424242424243 0.8283084603965727
0.25252525252525254 0.8301617693750369
0.26262626262626265 0.8356202464059939
0.27272727272727276 0.833113347632404
0.2828282828282829 0.8337074837632074
0.29292929292929293 0.8186275196131965
0.30303030303030304 0.8121924335862141
0.31313131313131315 0.8067508372244002
0.32323232323232326 0.806827958619787
0.33333333333333337 0.8072865845254831
0.3434343434343435 0.8032228012540772
0.3535353535353536 0.8001429177445543
0.36363636363636365 0.7951851876806565
0.37373737373737376 0.7863497332879356
0.38383838383838387 0.7850333544602677
0.393939393939394 0.7862097570282623
0.4040404040404041 0.7853194918571267
0.4141414141414142 0.7873020873001764
0.42424242424242425 0.7839862948296683
0.43434343434343436 0.7769360554241797
0.4444444444444445 0.7797201747542405
0.4545454545454546 0.7748962984072701
0.4646464646464647 0.7690881327629566
0.4747474747474748 0.768374911458485
0.48484848484848486 0.7663035235690681
0.494949494949495 0.7671410679893655
0.5050505050505051 0.7672540577343095
0.5151515151515152 0.7670133904162485
0.5252525252525253 0.7681006604374755
0.5353535353535354 0.7701905815768612
0.5454545454545455 0.7728315342429571
0.5555555555555556 0.7747515260806931
0.5656565656565657 0.7772456798231676
0.5757575757575758 0.77716780568625
0.5858585858585859 0.778933231840985
0.595959595959596 0.778829012140983
0.6060606060606061 0.7799184576400884
0.6161616161616162 0.7815633408929729
0.6262626262626263 0.7825806413138632
0.6363636363636365 0.7829956556841337
0.6464646464646465 0.7830340123995884
0.6565656565656566 0.7828694089661525
0.6666666666666667 0.7787283000356446
0.6767676767676768 0.7780928034108655
0.686868686868687 0.7761053480365997
0.696969696969697 0.7746713525818799
0.7070707070707072 0.7737758742730331
0.7171717171717172 0.7665205872208246
0.7272727272727273 0.7590715236715956
0.7373737373737375 0.7463778126428727
0.7474747474747475 0.7391402285768482
0.7575757575757577 0.7320024074832185
0.7676767676767677 0.7267771200530028
0.7777777777777778 0.7196145796677658
0.787878787878788 0.7097539270237613
0.797979797979798 0.7027529913630556
0.8080808080808082 0.6962707024968564
0.8181818181818182 0.6896614372828694
0.8282828282828284 0.6849775450137516
0.8383838383838385 0.668637673123319
0.8484848484848485 0.6501064374091071
0.8585858585858587 0.6332725621238421
0.8686868686868687 0.6213838882051129
0.8787878787878789 0.6052245605236105
0.888888888888889 0.5870408233909492
0.8989898989898991 0.5777597279544209
0.9090909090909092 0.5539882487763115
0.9191919191919192 0.5368924495138085
0.9292929292929294 0.5130425901603937
0.9393939393939394 0.47765016028664675
0.9494949494949496 0.44196968511041035
0.9595959595959597 0.40947136802942935
0.9696969696969697 0.3806271681128484
0.9797979797979799 0.32842203955895555
0.98989898989899 0.23106303395223216
1.0 0.08790979327625809


==> data/02/SSC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 0.9976539720360205
0.5151515151515152 0.9976998668082355
0.5252525252525253 0.9971538334969485
0.5353535353535354 0.9933886853124889
0.5454545454545455 0.9935103226012317
0.5555555555555556 0.992573379993931
0.5656565656565657 0.992705030843717
0.5757575757575758 0.9928320954735875
0.5858585858585859 0.9919564491154838
0.595959595959596 0.9920917024164699
0.6060606060606061 0.9922224823360375
0.6161616161616162 0.9923490071934362
0.6262626262626263 0.9915383794301454
0.6363636363636365 0.9907547468681559
0.6464646464646465 0.9873032716457595
0.6565656565656566 0.9842820527065108
0.6666666666666667 0.9807804277236591
0.6767676767676768 0.9793757127882347
0.686868686868687 0.9791035480272336
0.696969696969697 0.979144016955159
0.7070707070707072 0.978630843639439
0.7171717171717172 0.9726185598067009
0.7272727272727273 0.970675117030926
0.7373737373737375 0.9687923551763351
0.7474747474747475 0.9671553058649832
0.7575757575757577 0.9637395804853724
0.7676767676767677 0.9627634729276737
0.7777777777777778 0.9591539539350431
0.787878787878788 0.9546693373751813
0.797979797979798 0.9525091427770982
0.8080808080808082 0.9471049705754087
0.8181818181818182 0.9433000552850017
0.8282828282828284 0.9388633169201491
0.8383838383838385 0.9309757727452735
0.8484848484848485 0.9244949243004139
0.8585858585858587 0.9118826257378289
0.8686868686868687 0.9049751194822488
0.8787878787878789 0.898116878776082
0.888888888888889 0.8874251246562461
0.8989898989898991 0.8803809494084333
0.9090909090909092 0.8659433296155558
0.9191919191919192 0.8506942705289811
0.9292929292929294 0.8353273221172753
0.9393939393939394 0.8249164929694994
0.9494949494949496 0.7859795494540562
0.9595959595959597 0.7420986350102146
0.9696969696969697 0.7143918812381306
0.9797979797979799 0.6239524883614657
0.98989898989899 0.43454714293887253
1.0 0.030227966253814395


==> data/02/SSC_rn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 0.9988016699686885
0.5050505050505051 0.9988256084398155
0.5151515151515152 0.9988486092276136
0.5252525252525253 0.9977440003779836
0.5353535353535354 0.9966833790404905
0.5454545454545455 0.9945860797333268
0.5555555555555556 0.9946839914280619
0.5656565656565657 0.9947784245334654
0.5757575757575758 0.9948695611939965
0.5858585858585859 0.9949575710557612
0.595959595959596 0.9950426123204452
0.6060606060606061 0.9951248326943662
0.6161616161616162 0.9952043702446258
0.6262626262626263 0.9943429637185972
0.6363636363636365 0.9944322580432988
0.6464646464646465 0.9927050314038051
0.6565656565656566 0.992816455537908
0.6666666666666667 0.9894242049895501
0.6767676767676768 0.9878648832203796
0.686868686868687 0.9849396213133492
0.696969696969697 0.9832453265165865
0.7070707070707072 0.9796721605634072
0.7171717171717172 0.9781326410516891
0.7272727272727273 0.9737621940345512
0.7373737373737375 0.9718251927104101
0.7474747474747475 0.9692010916242902
0.7575757575757577 0.9666605402011013
0.7676767676767677 0.9656400394351546
0.7777777777777778 0.9653590991947988
0.787878787878788 0.963683581777137
0.797979797979798 0.9606805233295032
0.8080808080808082 0.9573557659658585
0.8181818181818182 0.9500415382744226
0.8282828282828284 0.9470406658902851
0.8383838383838385 0.9394479097416764
0.8484848484848485 0.9334627681954926
0.8585858585858587 0.9163423087319593
0.8686868686868687 0.8928238939691434
0.8787878787878789 0.8677642149050249
0.888888888888889 0.8499159384264692
0.8989898989898991 0.8320903768533312
0.9090909090909092 0.8155372047750977
0.9191919191919192 0.7939695152034482
0.9292929292929294 0.7715781616451826
0.9393939393939394 0.751223210725509
0.9494949494949496 0.7166691980268332
0.9595959595959597 0.694919660493481
0.9696969696969697 0.6421476953449808
0.9797979797979799 0.5949712517209713
0.98989898989899 0.5103424300475523
1.0 0.09360235673392252


==> data/02/box-graph-darknet-knn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 0.9993088474106577
0.8686868686868687 0.999316878581919
0.8787878787878789 0.999324725253152
0.888888888888889 0.9993323937099339
0.8989898989898991 0.9986806508267362
0.9090909090909092 0.9986952911413729
0.9191919191919192 0.9980656631832772
0.9292929292929294 0.9955468733754553
0.9393939393939394 0.9943429647685901
0.9494949494949496 0.9828204220828681
0.9595959595959597 0.9729546444679463
0.9696969696969697 0.9068241827076615
0.9797979797979799 0.6284578713714642
0.98989898989899 0.1736767436968971
1.0 0.011463424595989162


==> data/02/box-graph.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 0.9992468675826826
0.797979797979798 0.9992563938195909
0.8080808080808082 0.9992656820753549
0.8181818181818182 0.9992747411577027
0.8282828282828284 0.9992835794450238
0.8383838383838385 0.9992922049122166
0.8484848484848485 0.9993006251546871
0.8585858585858587 0.9993088474106577
0.8686868686868687 0.999316878581919
0.8787878787878789 0.9979769080454036
0.888888888888889 0.9979998517530205
0.8989898989898991 0.9980222808911914
0.9090909090909092 0.98710433718857
0.9191919191919192 0.9859865394495346
0.9292929292929294 0.984895488596151
0.9393939393939394 0.9786121243265712
0.9494949494949496 0.9501161720969766
0.9595959595959597 0.9428447056856308
0.9696969696969697 0.8240646884490225
0.9797979797979799 0.5153961538772903
0.98989898989899 0.13185330515073423
1.0 0.019264869069817992


==> data/02/overlap.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 0.9979048043835812
0.29292929292929293 0.997976906429857
0.30303030303030304 0.9980442110686117
0.31313131313131315 0.9981071816868345
0.32323232323232326 0.9981662238542973
0.33333333333333337 0.9982216940681697
0.3434343434343435 0.9982739069571301
0.3535353535353536 0.9983231412525534
0.36363636363636365 0.9983696447661249
0.37373737373737376 0.998413638561552
0.38383838383838387 0.9984553204686012
0.393939393939394 0.9984948680573285
0.4040404040404041 0.9985324411668283
0.4141414141414142 0.9985681840644518
0.42424242424242425 0.9986022272969962
0.43434343434343436 0.9986346892839412
0.4444444444444445 0.9986656776937151
0.4545454545454546 0.9986952906366988
0.4646464646464647 0.9987236177028185
0.4747474747474748 0.9987507408668458
0.48484848484848486 0.9987767352806721
0.494949494949495 0.9988016699686885
0.5050505050505051 0.9988256084398155
0.5151515151515152 0.9988486092276136
0.5252525252525253 0.9988707263681439
0.5353535353535354 0.9977864722153671
0.5454545454545455 0.997827374438336
0.5555555555555556 0.9962144696981152
0.5656565656565657 0.9947784245334654
0.5757575757575758 0.9938497840956857
0.5858585858585859 0.9923701533290262
0.595959595959596 0.9920917024164699
0.6060606060606061 0.9912587907436333
0.6161616161616162 0.990454517100988
0.6262626262626263 0.9896774294575738
0.6363636363636365 0.988926172313851
0.6464646464646465 0.9881994788110495
0.6565656565656566 0.9819604725221311
0.6666666666666667 0.9751016505636069
0.6767676767676768 0.9702045647676152
0.686868686868687 0.9628038006241
0.696969696969697 0.9583570397856112
0.7070707070707072 0.9516235500385161
0.7171717171717172 0.9446847703414384
0.7272727272727273 0.9354912187458021
0.7373737373737375 0.9289314324819231
0.7474747474747475 0.9198044223647734
0.7575757575757577 0.909604092722833
0.7676767676767677 0.8786553454454569
0.7777777777777778 0.854393077594823
0.787878787878788 0.8372358153018038
0.797979797979798 0.8125677727897893
0.8080808080808082 0.7753720945662026
0.8181818181818182 0.7236864865601091
0.8282828282828284 0.6834151353652438
0.8383838383838385 0.638521633754791
0.8484848484848485 0.5900147299910563
0.8585858585858587 0.5086950956916189
0.8686868686868687 0.3878917261828632
0.8787878787878789 0.17361489324839963
0.888888888888889 0.09254751577927203
0.8989898989898991 0.05224722140607649
0.9090909090909092 0.027324386151544686
0.9191919191919192 0.013512934546902848
0.9292929292929294 0.011631170763096343
0.9393939393939394 0.010484799034426872
0.9494949494949496 0.010296388911740352
0.9595959595959597 0.010213425100590133
0.9696969696969697 0.010190709046796828
0.9797979797979799 0.010128570593968147
0.98989898989899 0.010044653102280565
1.0 0.009952718676122931


==> data/05/IRIS.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 0.9995779403321976
0.5050505050505051 0.9991730980942732
0.5151515151515152 0.999189298743413
0.5252525252525253 0.9980145598245497
0.5353535353535354 0.9976632480063883
0.5454545454545455 0.9961832061068703
0.5555555555555556 0.9932743801625205
0.5656565656565657 0.9908480778238181
0.5757575757575758 0.987809250627465
0.5858585858585859 0.983740841334668
0.595959595959596 0.9786091659912413
0.6060606060606061 0.9744623655913979
0.6161616161616162 0.9662445382030552
0.6262626262626263 0.9591379912477318
0.6363636363636365 0.9488937363664693
0.6464646464646465 0.9342596485084695
0.6565656565656566 0.9170964273488977
0.6666666666666667 0.9024045261669015
0.6767676767676768 0.8835834793281602
0.686868686868687 0.8620389677299775
0.696969696969697 0.83270911360799
0.7070707070707072 0.803515962636725
0.7171717171717172 0.7566529297522612
0.7272727272727273 0.7176737471643638
0.7373737373737375 0.6843190967320892
0.7474747474747475 0.6501851357118167
0.7575757575757577 0.6050742780837921
0.7676767676767677 0.5587683890171018
0.7777777777777778 0.5168504703803647
0.787878787878788 0.4896739836342367
0.797979797979798 0.44546482790446945
0.8080808080808082 0.41037369134206075
0.8181818181818182 0.37734939759036146
0.8282828282828284 0.34987167477550873
0.8383838383838385 0.3182268783902518
0.8484848484848485 0.2875761439297351
0.8585858585858587 0.2656369073376789
0.8686868686868687 0.25003534908318487
0.8787878787878789 0.23508693464527244
0.888888888888889 0.21934954264128423
0.8989898989898991 0.20828659357918278
0.9090909090909092 0.19242678934796062
0.9191919191919192 0.17721646305240787
0.9292929292929294 0.1606210192602748
0.9393939393939394 0.14962385992943214
0.9494949494949496 0.13562778060949968
0.9595959595959597 0.11967277210572727
0.9696969696969697 0.09371654783785421
0.9797979797979799 0.06785962804663091
0.98989898989899 0.029163985208845312
1.0 0.009900990099009901


==> data/05/ISC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 0.9995404410794143
0.4646464646464647 0.9977561704306354
0.4747474747474748 0.9969280277577204
0.48484848484848486 0.9965635738831615
0.494949494949495 0.9957953747472422
0.5050505050505051 0.9943767031409003
0.5151515151515152 0.9939516129032258
0.5252525252525253 0.9928891223756333
0.5353535353535354 0.9895699198188985
0.5454545454545455 0.9878879636638908
0.5555555555555556 0.985054407013883
0.5656565656565657 0.9836462745048312
0.5757575757575758 0.9804270462633452
0.5858585858585859 0.9759777178165361
0.595959595959596 0.9713863953386863
0.6060606060606061 0.9669889963321107
0.6161616161616162 0.9618312287142348
0.6262626262626263 0.9538461528069009
0.6363636363636365 0.9406858202038921
0.6464646464646465 0.9331323363782473
0.6565656565656566 0.920140615855004
0.6666666666666667 0.9088319088319087
0.6767676767676768 0.891448797536058
0.686868686868687 0.8770688995783592
0.696969696969697 0.8568859198355602
0.7070707070707072 0.8354600738402413
0.7171717171717172 0.8117806665317155
0.7272727272727273 0.7934336417928061
0.7373737373737375 0.7715582618075826
0.7474747474747475 0.7491979752164075
0.7575757575757577 0.7165447716940102
0.7676767676767677 0.6841323126180573
0.7777777777777778 0.6603788952839228
0.787878787878788 0.6367167708157395
0.797979797979798 0.6074345244240397
0.8080808080808082 0.5784964838871586
0.8181818181818182 0.545872838817624
0.8282828282828284 0.5147636166822367
0.8383838383838385 0.47893383319152705
0.8484848484848485 0.4492641363284276
0.8585858585858587 0.4162733090669588
0.8686868686868687 0.3868129090808872
0.8787878787878789 0.3579028002383176
0.888888888888889 0.33184498594552503
0.8989898989898991 0.30070400035672734
0.9090909090909092 0.2724027803869989
0.9191919191919192 0.24694742379427015
0.9292929292929294 0.21013202074836562
0.9393939393939394 0.18549851436117532
0.9494949494949496 0.16472312814821113
0.9595959595959597 0.14878402711880143
0.9696969696969697 0.12692507590885466
0.9797979797979799 0.10680627669076816
0.98989898989899 0.0906258942093397
1.0 0.0240919572638384


==> data/05/M2DP.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 0.9990604445385765
0.23232323232323235 0.9982041301779793
0.24242424242424243 0.9965635738831615
0.25252525252525254 0.9958791202572533
0.26262626262626265 0.9947232308237544
0.27272727272727276 0.9916413373860182
0.2828282828282829 0.9904854831321718
0.29292929292929293 0.9901106652559009
0.30303030303030304 0.9897610921501706
0.31313131313131315 0.9887813451529849
0.32323232323232326 0.9872340413971321
0.33333333333333337 0.9815384615384616
0.3434343434343435 0.9777867429175394
0.3535353535353536 0.9742754326499528
0.36363636363636365 0.9704406023424428
0.37373737373737376 0.9649280552853348
0.38383838383838387 0.9582608670399158
0.393939393939394 0.9434434434434428
0.4040404040404041 0.9311291534584705
0.4141414141414142 0.9167309135413292
0.42424242424242425 0.9018214127054642
0.43434343434343436 0.8903327100791636
0.4444444444444445 0.8774583917326937
0.4545454545454546 0.8634378721714963
0.4646464646464647 0.843983601655005
0.4747474747474748 0.8213812169384811
0.48484848484848486 0.7928913192071086
0.494949494949495 0.7618489181490008
0.5050505050505051 0.7331381026368111
0.5151515151515152 0.7040845472722077
0.5252525252525253 0.6721349787143877
0.5353535353535354 0.6441751157129056
0.5454545454545455 0.6215765658490109
0.5555555555555556 0.5967525803541506
0.5656565656565657 0.5760204024298518
0.5757575757575758 0.5584836813298196
0.5858585858585859 0.5421613611990144
0.595959595959596 0.5221561507579037
0.6060606060606061 0.5040848253085347
0.6161616161616162 0.48824257923303616
0.6262626262626263 0.4679370065092178
0.6363636363636365 0.4546812005375537
0.6464646464646465 0.4363157908415942
0.6565656565656566 0.4198597568267463
0.6666666666666667 0.4022191400832176
0.6767676767676768 0.38150406118833846
0.686868686868687 0.3697594653518019
0.696969696969697 0.3568753344034243
0.7070707070707072 0.3473767796070491
0.7171717171717172 0.3280566583543942
0.7272727272727273 0.31320313203132033
0.7373737373737375 0.2849345262889667
0.7474747474747475 0.25576867864931546
0.7575757575757577 0.22838961693548276
0.7676767676767677 0.19229790980776848
0.7777777777777778 0.16453453174273747
0.787878787878788 0.13808512196908512
0.797979797979798 0.11454597886494718
0.8080808080808082 0.09768905704832208
0.8181818181818182 0.07332971211298207
0.8282828282828284 0.05522770900579287
0.8383838383838385 0.044952909590111924
0.8484848484848485 0.0377113133940182
0.8585858585858587 0.031963353005228644
0.8686868686868687 0.028534884923500283
0.8787878787878789 0.025331935709294182
0.888888888888889 0.02161232018274616
0.8989898989898991 0.01883556319445816
0.9090909090909092 0.01695542866052113
0.9191919191919192 0.0154812646269039
0.9292929292929294 0.014126080875591763
0.9393939393939394 0.013449627479728315
0.9494949494949496 0.012665896416755685
0.9595959595959597 0.011878236626179482
0.9696969696969697 0.011103825555071625
0.9797979797979799 0.010707388686767204
0.98989898989899 0.010414446453742498
1.0 0.00994240263302249


==> data/05/PointNetVlad.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 0.997420460498859
0.09090909090909091 0.9977064220183486
0.10101010101010102 0.9938313855722023
0.11111111111111112 0.9925326637838843
0.12121212121212122 0.9897610921501706
0.13131313131313133 0.9905412454358031
0.14141414141414144 0.9854368863369843
0.15151515151515152 0.9823848238482384
0.16161616161616163 0.9822184525613985
0.17171717171717174 0.9785629150349054
0.18181818181818182 0.9786276715410573
0.19191919191919193 0.9776437133210977
0.20202020202020204 0.9747899102676779
0.21212121212121213 0.9712918660287081
0.22222222222222224 0.9681335297916691
0.23232323232323235 0.9644303005846262
0.24242424242424243 0.9586776859504132
0.25252525252525254 0.9492021211000121
0.26262626262626265 0.9401496184892743
0.27272727272727276 0.9321428571428572
0.2828282828282829 0.9223080337822652
0.29292929292929293 0.9070320756445404
0.30303030303030304 0.9011808576755749
0.31313131313131315 0.8934609427231326
0.32323232323232326 0.8814589580077988
0.33333333333333337 0.8668478260869561
0.3434343434343435 0.8517622579105749
0.3535353535353536 0.8392596527791627
0.36363636363636365 0.8238636363636364
0.37373737373737376 0.8036249162939856
0.38383838383838387 0.7946351802753187
0.393939393939394 0.771592304543594
0.4040404040404041 0.7550117502602134
0.4141414141414142 0.746859728292411
0.42424242424242425 0.7242240456653586
0.43434343434343436 0.7114331280413893
0.4444444444444445 0.6889115772733813
0.4545454545454546 0.6659522351500307
0.4646464646464647 0.641473018954263
0.4747474747474748 0.6144069481506265
0.48484848484848486 0.588981975120589
0.494949494949495 0.5683091356967235
0.5050505050505051 0.5431118962359393
0.5151515151515152 0.5267094017094015
0.5252525252525253 0.5070954603219063
0.5353535353535354 0.48949044551873444
0.5454545454545455 0.4673231871083235
0.5555555555555556 0.4414179473947973
0.5656565656565657 0.4223677959020791
0.5757575757575758 0.3932905067808708
0.5858585858585859 0.37486081788251335
0.595959595959596 0.35454333250227077
0.6060606060606061 0.33771980901362525
0.6161616161616162 0.32540052881768683
0.6262626262626263 0.30303097868315226
0.6363636363636365 0.29183438757906804
0.6464646464646465 0.2761088055015074
0.6565656565656566 0.257401259937087
0.6666666666666667 0.24423857285047082
0.6767676767676768 0.22781660814477006
0.686868686868687 0.21573144521960697
0.696969696969697 0.20026421665765928
0.7070707070707072 0.1864361185807922
0.7171717171717172 0.17009585959214257
0.7272727272727273 0.15427583455246707
0.7373737373737375 0.14550435082598634
0.7474747474747475 0.1389698547127992
0.7575757575757577 0.1299469457986807
0.7676767676767677 0.11835096503258993
0.7777777777777778 0.11044299870794289
0.787878787878788 0.10277800496169646
0.797979797979798 0.09454125320301647
0.8080808080808082 0.0884558142288155
0.8181818181818182 0.08104079985095945
0.8282828282828284 0.07233389384455
0.8383838383838385 0.06536361974793452
0.8484848484848485 0.058162022777737986
0.8585858585858587 0.05349740497876571
0.8686868686868687 0.0473416423625032
0.8787878787878789 0.04100518781448687
0.888888888888889 0.03472390246934176
0.8989898989898991 0.03172665770200153
0.9090909090909092 0.027836971337518338
0.9191919191919192 0.024857944276716067
0.9292929292929294 0.022436665648338426
0.9393939393939394 0.02067959735742809
0.9494949494949496 0.01841716023918819
0.9595959595959597 0.016981603219213597
0.9696969696969697 0.015320256086004748
0.9797979797979799 0.01396138864938165
0.98989898989899 0.012739252706993965
1.0 0.010567159432708063


==> data/05/SC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 0.9996494507966893
0.6060606060606061 0.9996552912788693
0.6161616161616162 0.9993221104786848
0.6262626262626263 0.9993330368888066
0.6363636363636365 0.9990157480314961
0.6464646464646465 0.9987085664789134
0.6565656565656566 0.9987284094235966
0.6666666666666667 0.9981226533166458
0.6767676767676768 0.9981506215575893
0.686868686868687 0.9966643080284623
0.696969696969697 0.9961170848267622
0.7070707070707072 0.995879120799787
0.7171717171717172 0.9942056976224781
0.7272727272727273 0.9923011120615911
0.7373737373737375 0.991012077363279
0.7474747474747475 0.9884846024940965
0.7575757575757577 0.9853220983963034
0.7676767676767677 0.9839285711723533
0.7777777777777778 0.9811072353490262
0.787878787878788 0.9779507133592736
0.797979797979798 0.9724108931042341
0.8080808080808082 0.9674728936258417
0.8181818181818182 0.9612079548244538
0.8282828282828284 0.9557110280730671
0.8383838383838385 0.9512330291941796
0.8484848484848485 0.941340134477162
0.8585858585858587 0.931524574696666
0.8686868686868687 0.9209069925375801
0.8787878787878789 0.9023605150214584
0.888888888888889 0.8853735490596795
0.8989898989898991 0.8603338730975798
0.9090909090909092 0.8379888268156419
0.9191919191919192 0.8099077923650105
0.9292929292929294 0.7767107005203012
0.9393939393939394 0.7272286037857951
0.9494949494949496 0.6654349952840162
0.9595959595959597 0.563727529670185
0.9696969696969697 0.4485258579023683
0.9797979797979799 0.31120106146499193
0.98989898989899 0.10729688144731536
1.0 0.010530207501204867


==> data/05/SGPR.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 0.9970525590427864
0.08080808080808081 0.9948520964333009
0.09090909090909091 0.9954220227989329
0.10101010101010102 0.995877543521198
0.11111111111111112 0.9962516848879751
0.12121212121212122 0.9965634349478452
0.13131313131313133 0.996310452832192
0.14141414141414144 0.9955858782205398
0.15151515151515152 0.9958791208791209
0.16161616161616163 0.9906364433256523
0.17171717171717174 0.9903572607657887
0.18181818181818182 0.9897609600809011
0.19191919191919193 0.9902946817785527
0.20202020202020204 0.9886744441068359
0.21212121212121213 0.9883152502417795
0.22222222222222224 0.9888405060127632
0.23232323232323235 0.98756264076744
0.24242424242424243 0.9863945184718129
0.25252525252525254 0.9869316528638238
0.26262626262626265 0.9866526767348173
0.27272727272727276 0.9863945578231292
0.2828282828282829 0.9832888565421316
0.29292929292929293 0.9831657575310826
0.30303030303030304 0.9823848238482384
0.31313131313131315 0.9797297104745099
0.32323232323232326 0.9778714327908445
0.33333333333333337 0.9755351681957186
0.3434343434343435 0.9759802541019614
0.3535353535353536 0.9752113685322117
0.36363636363636365 0.9753363073624511
0.37373737373737376 0.9738609272602542
0.38383838383838387 0.9709250785456347
0.393939393939394 0.9691516709511568
0.4040404040404041 0.9660226496808206
0.4141414141414142 0.9654108349182409
0.42424242424242425 0.9634551495016611
0.43434343434343436 0.9607087808772931
0.4444444444444445 0.95680863632922
0.4545454545454546 0.9547848990342405
0.4646464646464647 0.9523130377622049
0.4747474747474748 0.9506206858190039
0.48484848484848486 0.9473254389546754
0.494949494949495 0.9426827599835824
0.5050505050505051 0.9386936488044009
0.5151515151515152 0.9340659340659341
0.5252525252525253 0.9289151764554266
0.5353535353535354 0.922901402843766
0.5454545454545455 0.917721508814855
0.5555555555555556 0.9118454127422215
0.5656565656565657 0.9094983380391413
0.5757575757575758 0.9068466096115866
0.5858585858585859 0.9012005738273127
0.595959595959596 0.8927267377565785
0.6060606060606061 0.8876645240281604
0.6161616161616162 0.8818544343413669
0.6262626262626263 0.876047744393515
0.6363636363636365 0.868758915834522
0.6464646464646465 0.8618127762199209
0.6565656565656566 0.8510929150320349
0.6666666666666667 0.8394736842105259
0.6767676767676768 0.8261057853166257
0.686868686868687 0.8201630521616111
0.696969696969697 0.81044957472661
0.7070707070707072 0.7966408173918137
0.7171717171717172 0.7815821414237413
0.7272727272727273 0.7723035952063915
0.7373737373737375 0.7548853957414574
0.7474747474747475 0.7378120032964716
0.7575757575757577 0.7252901160464182
0.7676767676767677 0.70758963271934
0.7777777777777778 0.68555834870903
0.787878787878788 0.6638492692375414
0.797979797979798 0.634627059342028
0.8080808080808082 0.6080942194299642
0.8181818181818182 0.5830230826507818
0.8282828282828284 0.543174030563131
0.8383838383838385 0.5060337845075369
0.8484848484848485 0.4702339587676627
0.8585858585858587 0.43839591011187823
0.8686868686868687 0.4083717653879756
0.8787878787878789 0.376623376623376
0.888888888888889 0.3354818035528766
0.8989898989898991 0.2985752211325436
0.9090909090909092 0.2651468974765327
0.9191919191919192 0.23388583803763188
0.9292929292929294 0.19473976327937095
0.9393939393939394 0.15900810074640065
0.9494949494949496 0.12537930558226232
0.9595959595959597 0.10366267375318297
0.9696969696969697 0.08535530987288681
0.9797979797979799 0.06405182363159027
0.98989898989899 0.03800649631960753
1.0 0.018768533191082102


==> data/05/SSC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 0.9997414461738714
0.8181818181818182 0.9989793314621077
0.8282828282828284 0.9989917660754992
0.8383838383838385 0.9990039013725092
0.8484848484848485 0.9985243482538121
0.8585858585858587 0.9982990442025332
0.8686868686868687 0.9964043147762951
0.8787878787878789 0.9945600756859035
0.888888888888889 0.993924431666033
0.8989898989898991 0.9910913372067434
0.9090909090909092 0.9875141884222475
0.9191919191919192 0.9814787263645406
0.9292929292929294 0.9732964898004562
0.9393939393939394 0.9531382527565734
0.9494949494949496 0.9298049876337152
0.9595959595959597 0.9115294236905749
0.9696969696969697 0.8642205252374744
0.9797979797979799 0.7599926279171532
0.98989898989899 0.5667698095682986
1.0 0.07597288157121763


==> data/05/SSC_rn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 0.999483026013347
0.8181818181818182 0.9989793314621077
0.8282828282828284 0.9987400251817175
0.8383838383838385 0.9978443189016145
0.8484848484848485 0.9970530451866405
0.8585858585858587 0.9953965433093594
0.8686868686868687 0.9937838698604674
0.8787878787878789 0.9905771495877503
0.888888888888889 0.9868523518608059
0.8989898989898991 0.9790607690480673
0.9090909090909092 0.9729367031983897
0.9191919191919192 0.9611042315051491
0.9292929292929294 0.9463006868727133
0.9393939393939394 0.931413178615831
0.9494949494949496 0.9025893864996267
0.9595959595959597 0.8705682942322432
0.9696969696969697 0.8192090395480226
0.9797979797979799 0.6875786458162261
0.98989898989899 0.5058629658831245
1.0 0.01019638427902933


==> data/05/box-graph-darknet-knn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 0.9997701677775224
0.9191919191919192 0.9995454889728919
0.9292929292929294 0.9964891534132823
0.9393939393939394 0.9531382527565734
0.9494949494949496 0.8187679267534468
0.9595959595959597 0.4844847742990002
0.9696969696969697 0.13606240103219752
0.9797979797979799 0.036259817887105236
0.98989898989899 0.01970189760234345
1.0 0.010035717506611828


==> data/05/box-graph.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 1.0
0.9191919191919192 1.0
0.9292929292929294 1.0
0.9393939393939394 1.0
0.9494949494949496 0.9993401275682414
0.9595959595959597 0.9722615493907775
0.9696969696969697 0.7251132989529614
0.9797979797979799 0.2527256511559631
0.98989898989899 0.05868801220690875
1.0 0.011091151416816365


==> data/05/overlap.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 0.9996494507966893
0.6060606060606061 0.9993108201240524
0.6161616161616162 0.9989835102519103
0.6262626262626263 0.9986669628642304
0.6363636363636365 0.9986880944571991
0.6464646464646465 0.9986011437786427
0.6565656565656566 0.9980938260718242
0.6666666666666667 0.9981226533166457
0.6767676767676768 0.99784305665129
0.686868686868687 0.9978747089940067
0.696969696969697 0.9976069398743643
0.7070707070707072 0.9976410457574527
0.7171717171717172 0.9976741931920898
0.7272727272727273 0.9974204643164231
0.7373737373737375 0.9971738105951541
0.7474747474747475 0.9967487570113317
0.7575757575757577 0.9958791208791209
0.7676767676767677 0.9955732548654354
0.7777777777777778 0.9941234083299272
0.787878787878788 0.994198312236287
0.797979797979798 0.9926343450134402
0.8080808080808082 0.990775537959012
0.8181818181818182 0.9876387487386479
0.8282828282828284 0.9858220709434672
0.8383838383838385 0.982609405385371
0.8484848484848485 0.9804395073653707
0.8585858585858587 0.9778641698260687
0.8686868686868687 0.9731543854724919
0.8787878787878789 0.9666666666666665
0.888888888888889 0.9572393093461946
0.8989898989898991 0.947643393805052
0.9090909090909092 0.9318766066838046
0.9191919191919192 0.9151757342431779
0.9292929292929294 0.8816383348340693
0.9393939393939394 0.8358125697285236
0.9494949494949496 0.7560533323666299
0.9595959595959597 0.631429533258171
0.9696969696969697 0.45299228741579617
0.9797979797979799 0.30047563306988717
0.98989898989899 0.1132328275140316
1.0 0.02260348712522379


==> data/06/IRIS.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 0.9989194849670012
0.595959595959596 0.9978778129212776
0.6060606060606061 0.9979131089412546
0.6161616161616162 0.9979472501033076
0.6262626262626263 0.9979802921734855
0.6363636363636365 0.9970213913858402
0.6464646464646465 0.9970677958100063
0.6565656565656566 0.9961540700733784
0.6666666666666667 0.9962121212121212
0.6767676767676768 0.9962684455660751
0.686868686868687 0.9946055945313904
0.696969696969697 0.9936755639132916
0.7070707070707072 0.9930955510151277
0.7171717171717172 0.9929805891267931
0.7272727272727273 0.991673552854685
0.7373737373737375 0.9914790317462014
0.7474747474747475 0.9899287876482609
0.7575757575757577 0.9880535276768727
0.7676767676767677 0.9837582413647696
0.7777777777777778 0.9823906058179878
0.787878787878788 0.9800776336855225
0.797979797979798 0.9767299713354886
0.8080808080808082 0.9755192859928826
0.8181818181818182 0.9713426775124475
0.8282828282828284 0.9645548969725645
0.8383838383838385 0.9593899699253593
0.8484848484848485 0.953824468813762
0.8585858585858587 0.9516411687155535
0.8686868686868687 0.9469542980294683
0.8787878787878789 0.9387659582453277
0.888888888888889 0.9332451533493037
0.8989898989898991 0.9214084594201553
0.9090909090909092 0.9140988127601277
0.9191919191919192 0.897594241408322
0.9292929292929294 0.8802868200588656
0.9393939393939394 0.8698409140319331
0.9494949494949496 0.8501960143007707
0.9595959595959597 0.8212371087183676
0.9696969696969697 0.7707356674564914
0.9797979797979799 0.6849465467113723
0.98989898989899 0.557285545205014
1.0 0.009902605552487575


==> data/06/ISC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 0.9960324610968814
0.6464646464646465 0.9931848348338522
0.6565656565656566 0.9923376091665154
0.6666666666666667 0.9915174363807727
0.6767676767676768 0.989804801665056
0.686868686868687 0.9863497216530526
0.696969696969697 0.9830177927316153
0.7070707070707072 0.9806637164265926
0.7171717171717172 0.9763669237904028
0.7272727272727273 0.963960327291627
0.7373737373737375 0.956316924643872
0.7474747474747475 0.9504324844203291
0.7575757575757577 0.943402280128818
0.7676767676767677 0.9292869414392901
0.7777777777777778 0.9150099298630491
0.787878787878788 0.895863545023781
0.797979797979798 0.8767923321847594
0.8080808080808082 0.8395742805288329
0.8181818181818182 0.8020121673436116
0.8282828282828284 0.7746413565817769
0.8383838383838385 0.7354662332711424
0.8484848484848485 0.6924308102376054
0.8585858585858587 0.6658936000593755
0.8686868686868687 0.6142064578306189
0.8787878787878789 0.5624099082296791
0.888888888888889 0.5054248076170598
0.8989898989898991 0.42474253112366456
0.9090909090909092 0.3603978039431745
0.9191919191919192 0.3070437404849698
0.9292929292929294 0.2717502643516257
0.9393939393939394 0.22611734680581838
0.9494949494949496 0.16984761484754657
0.9595959595959597 0.13921203660617293
0.9696969696969697 0.10628104480082033
0.9797979797979799 0.08272941054782659
0.98989898989899 0.06677429077270394
1.0 0.034886034532310484


==> data/06/M2DP.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 0.9982603186844968
0.37373737373737376 0.998307257379786
0.38383838383838387 0.9983517297364004
0.393939393939394 0.9983939251615107
0.4040404040404041 0.9984340141521474
0.4141414141414142 0.9984721505976496
0.42424242424242425 0.9970213901845795
0.43434343434343436 0.9970904587666038
0.4444444444444445 0.9971563968274495
0.4545454545454546 0.9972194124836684
0.4646464646464647 0.9972796958045406
0.4747474747474748 0.9973374207268023
0.48484848484848486 0.9973927467306705
0.494949494949495 0.9974458203111733
0.5050505050505051 0.9974967760357393
0.5151515151515152 0.9975457382038531
0.5252525252525253 0.9963935733340065
0.5353535353535354 0.9964613781665084
0.5454545454545455 0.9965266804780131
0.5555555555555556 0.9965896162995139
0.5656565656565657 0.9966503119785243
0.5757575757575758 0.996113419212862
0.5858585858585859 0.9956919047570842
0.595959595959596 0.9953180531440465
0.6060606060606061 0.9937653489055358
0.6161616161616162 0.992239296408936
0.6262626262626263 0.9853184768483394
0.6363636363636365 0.9783882238315986
0.6464646464646465 0.9770141607462182
0.6565656565656566 0.9654647517678794
0.6666666666666667 0.9486023444544635
0.6767676767676768 0.9327475290357387
0.686868686868687 0.883619017733788
0.696969696969697 0.8537823731501052
0.7070707070707072 0.825369749429779
0.7171717171717172 0.7978722382973987
0.7272727272727273 0.7405934409825461
0.7373737373737375 0.705124049156568
0.7474747474747475 0.6579023359928331
0.7575757575757577 0.5939678958496112
0.7676767676767677 0.5363699642178907
0.7777777777777778 0.4871019446029778
0.787878787878788 0.4220363431028876
0.797979797979798 0.3670808068310886
0.8080808080808082 0.31095076252129034
0.8181818181818182 0.2675141398226744
0.8282828282828284 0.21409193472763344
0.8383838383838385 0.18225012515337888
0.8484848484848485 0.13902962221212628
0.8585858585858587 0.11482762649952065
0.8686868686868687 0.09302233575908406
0.8787878787878789 0.0702284579602075
0.888888888888889 0.05062904454809591
0.8989898989898991 0.037374035576343105
0.9090909090909092 0.02363548658166124
0.9191919191919192 0.020671606666442535
0.9292929292929294 0.01831910903961606
0.9393939393939394 0.017002308639769922
0.9494949494949496 0.01599004862921074
0.9595959595959597 0.012799090115661948
0.9696969696969697 0.010736390778998031
0.9797979797979799 0.01008386554689433
0.98989898989899 0.009990283010127197
1.0 0.00993346217037965


==> data/06/PointNetVlad.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 0.9990687011963608
0.5454545454545455 0.9988395397257375
0.5555555555555556 0.9988606149389312
0.5656565656565657 0.9988809383204267
0.5757575757575758 0.9978035137200889
0.5858585858585859 0.9978413024398471
0.595959595959596 0.9978778129212776
0.6060606060606061 0.9979131089412546
0.6161616161616162 0.9966148215482913
0.6262626262626263 0.9959687263434461
0.6363636363636365 0.9930774061677993
0.6464646464646465 0.9893319999899749
0.6565656565656566 0.9876079603057677
0.6666666666666667 0.9868667917448404
0.6767676767676768 0.9834794706560828
0.686868686868687 0.9809933885381455
0.696969696969697 0.9791208346813326
0.7070707070707072 0.9763729382577377
0.7171717171717172 0.9675129483512717
0.7272727272727273 0.963665048381775
0.7373737373737375 0.9610561552433156
0.7474747474747475 0.9569758946068149
0.7575757575757577 0.9474789778060767
0.7676767676767677 0.9384921284266089
0.7777777777777778 0.9302678031260291
0.787878787878788 0.9214391505866673
0.797979797979798 0.9045685411001534
0.8080808080808082 0.8945581422361606
0.8181818181818182 0.8796549880630153
0.8282828282828284 0.8603688363839308
0.8383838383838385 0.8422172399476693
0.8484848484848485 0.8124475080205821
0.8585858585858587 0.7795706958530211
0.8686868686868687 0.7213803239376895
0.8787878787878789 0.6790477045141409
0.888888888888889 0.621507679819863
0.8989898989898991 0.573715315100281
0.9090909090909092 0.4861091205785008
0.9191919191919192 0.3807428297045476
0.9292929292929294 0.2974816265369865
0.9393939393939394 0.18866724480851435
0.9494949494949496 0.12061040688505012
0.9595959595959597 0.06730522776943511
0.9696969696969697 0.022877561599865762
0.9797979797979799 0.018597484367542938
0.98989898989899 0.01620832942886942
1.0 0.012604337233915092


==> data/06/SC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 0.9993215739484395
0.8585858585858587 0.9992624544105457
0.8686868686868687 0.9992710242565108
0.8787878787878789 0.9978413028461974
0.888888888888889 0.9978657811210724
0.8989898989898991 0.9978897104918181
0.9090909090909092 0.9979131092165027
0.9191919191919192 0.9965647182142028
0.9292929292929294 0.9952491613847858
0.9393939393939394 0.993607623493318
0.9494949494949496 0.9851370165699568
0.9595959595959597 0.9705377028190358
0.9696969696969697 0.9616711107134212
0.9797979797979799 0.9317764429064573
0.98989898989899 0.8363715910445635
1.0 0.10694679769569637


==> data/06/SGPR.txt <==
0.0 1.0
0.010101010101010102 0.9910738295333799
0.020202020202020204 0.9821476590667596
0.030303030303030304 0.9732214886001395
0.04040404040404041 0.9642953181335192
0.05050505050505051 0.9553691476668991
0.06060606060606061 0.9464429772002788
0.07070707070707072 0.9375168067336587
0.08080808080808081 0.9285906362670384
0.09090909090909091 0.9196644658004183
0.10101010101010102 0.9123940991538553
0.11111111111111112 0.905438410156353
0.12121212121212122 0.8984827211588506
0.13131313131313133 0.8915270321613483
0.14141414141414144 0.884571343163846
0.15151515151515152 0.8776156541663437
0.16161616161616163 0.8706599651688414
0.17171717171717174 0.863704276171339
0.18181818181818182 0.8578109485994935
0.19191919191919193 0.8537209114476088
0.20202020202020204 0.8496308742957241
0.21212121212121213 0.8455408371438394
0.22222222222222224 0.8414507999919548
0.23232323232323235 0.8373607628400701
0.24242424242424243 0.8334122111435566
0.25252525252525254 0.8298183163218401
0.26262626262626265 0.8262244215001237
0.27272727272727276 0.8226305266784071
0.2828282828282829 0.8190366318566906
0.29292929292929293 0.8155061906561363
0.30303030303030304 0.8121507001539289
0.31313131313131315 0.8087952096517215
0.32323232323232326 0.8054397191495142
0.33333333333333337 0.8015952570160074
0.3434343434343435 0.7976830585526238
0.3535353535353536 0.7937708600892401
0.36363636363636365 0.7933070763073578
0.37373737373737376 0.7928697171590501
0.38383838383838387 0.7928346361501442
0.393939393939394 0.7929022848808945
0.4040404040404041 0.7884786752783264
0.4141414141414142 0.7814439024927281
0.42424242424242425 0.7779651715843334
0.43434343434343436 0.7720340023041365
0.4444444444444445 0.7651859788519031
0.4545454545454546 0.7564867942529737
0.4646464646464647 0.7516272375216363
0.4747474747474748 0.7486846422345467
0.48484848484848486 0.7414071194031902
0.494949494949495 0.7326427629798417
0.5050505050505051 0.7286439728604341
0.5151515151515152 0.725216898553071
0.5252525252525253 0.7221381757741195
0.5353535353535354 0.7183560828396333
0.5454545454545455 0.70583474345509
0.5555555555555556 0.6969755614269121
0.5656565656565657 0.6938030662344109
0.5757575757575758 0.6881145277081016
0.5858585858585859 0.682089309881798
0.595959595959596 0.6806273885115685
0.6060606060606061 0.6737777257671962
0.6161616161616162 0.662573890979878
0.6262626262626263 0.6530791185213276
0.6363636363636365 0.6437552171503768
0.6464646464646465 0.6394773623203588
0.6565656565656566 0.6319613346010948
0.6666666666666667 0.6269368295589988
0.6767676767676768 0.6252047444393768
0.686868686868687 0.622123681445827
0.696969696969697 0.6118135635915808
0.7070707070707072 0.6072926291354778
0.7171717171717172 0.6009306255391316
0.7272727272727273 0.591593906389729
0.7373737373737375 0.5811216783440114
0.7474747474747475 0.5716494743476004
0.7575757575757577 0.5644039340108563
0.7676767676767677 0.5566103239800259
0.7777777777777778 0.5444331019678147
0.787878787878788 0.5366719982052055
0.797979797979798 0.5301812922761173
0.8080808080808082 0.515801004849662
0.8181818181818182 0.5093609835103968
0.8282828282828284 0.4978990689675621
0.8383838383838385 0.48676010974185385
0.8484848484848485 0.4760335647922121
0.8585858585858587 0.4646981356114107
0.8686868686868687 0.4483389090232128
0.8787878787878789 0.4355241133616087
0.888888888888889 0.42351065441957547
0.8989898989898991 0.4108047735367425
0.9090909090909092 0.40236642592130134
0.9191919191919192 0.38610520878734306
0.9292929292929294 0.3648311889574035
0.9393939393939394 0.3496549554528297
0.9494949494949496 0.33260017380251256
0.9595959595959597 0.300458374591917
0.9696969696969697 0.25368251739732917
0.9797979797979799 0.21029620653206813
0.98989898989899 0.12334829328134371
1.0 0.04291191907105757


==> data/06/SSC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 1.0
0.9191919191919192 1.0
0.9292929292929294 1.0
0.9393939393939394 0.9993258563978292
0.9494949494949496 0.9993330233623762
0.9595959595959597 0.9958946089989039
0.9696969696969697 0.9952111589835608
0.9797979797979799 0.9895276864385137
0.98989898989899 0.9666447912717449
1.0 0.0455122288878634


==> data/06/SSC_rn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 1.0
0.9191919191919192 1.0
0.9292929292929294 1.0
0.9393939393939394 1.0
0.9494949494949496 0.9986669358474822
0.9595959595959597 0.998680949610868
0.9696969696969697 0.9953286090212661
0.9797979797979799 0.9927813783305112
0.98989898989899 0.979731565435261
1.0 0.021168989710636812


==> data/06/box-graph-darknet-knn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 1.0
0.9191919191919192 1.0
0.9292929292929294 1.0
0.9393939393939394 1.0
0.9494949494949496 1.0
0.9595959595959597 1.0
0.9696969696969697 1.0
0.9797979797979799 1.0
0.98989898989899 0.9999225481653595
1.0 0.5133376707872479


==> data/06/box-graph.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 1.0
0.9191919191919192 1.0
0.9292929292929294 1.0
0.9393939393939394 1.0
0.9494949494949496 1.0
0.9595959595959597 1.0
0.9696969696969697 1.0
0.9797979797979799 1.0
0.98989898989899 1.0
1.0 0.9930774071743235


==> data/06/overlap.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 0.9987212771114938
0.5050505050505051 0.9987468195220952
0.5151515151515152 0.9987713614013513
0.5252525252525253 0.998794960519785
0.5353535353535354 0.998817670176099
0.5454545454545455 0.9988395397257375
0.5555555555555556 0.9988606149389312
0.5656565656565657 0.9988809383204267
0.5757575757575758 0.9989005493955989
0.5858585858585859 0.9989194849670012
0.595959595959596 0.9989377793448541
0.6060606060606061 0.9989554645545117
0.6161616161616162 0.9989725705235434
0.6262626262626263 0.9989891252507302
0.6363636363636365 0.9990051549589842
0.6464646464646465 0.9990206842339455
0.6565656565656566 0.9980733301178148
0.6666666666666667 0.9971563981042654
0.6767676767676768 0.9971987208930585
0.686868686868687 0.9954081202562
0.696969696969697 0.9954743679168232
0.7070707070707072 0.9955387312657608
0.7171717171717172 0.9956012895689212
0.7272727272727273 0.9956621177078679
0.7373737373737375 0.9940200356938188
0.7474747474747475 0.9932632426569268
0.7575757575757577 0.9925277366655346
0.7676767676767677 0.9910012628476121
0.7777777777777778 0.9889882265417521
0.787878787878788 0.9880788945406055
0.797979797979798 0.9859068031501221
0.8080808080808082 0.9852033703570711
0.8181818181818182 0.9839950106642935
0.8282828282828284 0.9827071606343226
0.8383838383838385 0.9807480935479733
0.8484848484848485 0.9774357093796201
0.8585858585858587 0.9713230482888464
0.8686868686868687 0.9675321870548118
0.8787878787878789 0.9627013445967832
0.888888888888889 0.9609499845080606
0.8989898989898991 0.9583804483829547
0.9090909090909092 0.9480895957117885
0.9191919191919192 0.9391770712439056
0.9292929292929294 0.9250301462236501
0.9393939393939394 0.9093752769817117
0.9494949494949496 0.888513505235054
0.9595959595959597 0.8644452493058069
0.9696969696969697 0.841984687645392
0.9797979797979799 0.7950170243516055
0.98989898989899 0.656297753399706
1.0 0.11212164274548814


==> data/07/IRIS.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 0.9982029065828454
0.31313131313131315 0.998260777751764
0.32323232323232326 0.9958249706063412
0.33333333333333337 0.9918831168831169
0.3434343434343435 0.9843631443543416
0.3535353535353536 0.9712968046572412
0.36363636363636365 0.946558634943904
0.37373737373737376 0.9207053759067182
0.38383838383838387 0.9053270226447551
0.393939393939394 0.8879823064822951
0.4040404040404041 0.8675979142719104
0.4141414141414142 0.8557130462429222
0.42424242424242425 0.8419290909687837
0.43434343434343436 0.8288025483046229
0.4444444444444445 0.8168452031237843
0.4545454545454546 0.7987655192531309
0.4646464646464647 0.7846894666837175
0.4747474747474748 0.7824155769723844
0.48484848484848486 0.7789654351324286
0.494949494949495 0.7756022019168082
0.5050505050505051 0.7666640086154086
0.5151515151515152 0.758285850244697
0.5252525252525253 0.7552533740769035
0.5353535353535354 0.7406573182242127
0.5454545454545455 0.7299881255893549
0.5555555555555556 0.7132864779710864
0.5656565656565657 0.6891751311611968
0.5757575757575758 0.680720034941037
0.5858585858585859 0.6716958530572471
0.595959595959596 0.6630316642621955
0.6060606060606061 0.6519767280706965
0.6161616161616162 0.6171316010112041
0.6262626262626263 0.5970465999731402
0.6363636363636365 0.5651199546791899
0.6464646464646465 0.5262397720665433
0.6565656565656566 0.5099381826892344
0.6666666666666667 0.49234488315874253
0.6767676767676768 0.4710385834246665
0.686868686868687 0.4515645445948247
0.696969696969697 0.4343543513952747
0.7070707070707072 0.40685686380292324
0.7171717171717172 0.3899757414332729
0.7272727272727273 0.3743815041544987
0.7373737373737375 0.3469790404160494
0.7474747474747475 0.3318728195678984
0.7575757575757577 0.30840554696738853
0.7676767676767677 0.2919083966579381
0.7777777777777778 0.2764228136002487
0.787878787878788 0.2610164044775567
0.797979797979798 0.24801669565969334
0.8080808080808082 0.2342712774327826
0.8181818181818182 0.2269195809325925
0.8282828282828284 0.21642443077626597
0.8383838383838385 0.2025040874572972
0.8484848484848485 0.18785357414413414
0.8585858585858587 0.17389238962142747
0.8686868686868687 0.16240016843290933
0.8787878787878789 0.15788676962587933
0.888888888888889 0.15100051472250348
0.8989898989898991 0.14632801575765048
0.9090909090909092 0.13812263683180812
0.9191919191919192 0.13254829156113407
0.9292929292929294 0.12540531620683534
0.9393939393939394 0.12041103758059384
0.9494949494949496 0.1115698282447173
0.9595959595959597 0.09837151320295841
0.9696969696969697 0.09259474900680091
0.9797979797979799 0.08496478222680764
0.98989898989899 0.07858299278803163
1.0 0.009943204934173054


==> data/07/ISC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 0.9980747896932868
0.29292929292929293 0.998141054162736
0.30303030303030304 0.9946280276362797
0.31313131313131315 0.9948004197083486
0.32323232323232326 0.9941540313399609
0.33333333333333337 0.9854838709677418
0.3434343434343435 0.9729310650363281
0.3535353535353536 0.9529221245266374
0.36363636363636365 0.943267875290955
0.37373737373737376 0.9240575765623321
0.38383838383838387 0.907165704265804
0.393939393939394 0.8987349700100769
0.4040404040404041 0.8803839581498444
0.4141414141414142 0.8642454658358617
0.42424242424242425 0.8561709533687657
0.43434343434343436 0.8548793302558745
0.4444444444444445 0.846407169435791
0.4545454545454546 0.837904756027953
0.4646464646464647 0.8289879935726069
0.4747474747474748 0.8249654695044117
0.48484848484848486 0.8210301640866003
0.494949494949495 0.8105861371276921
0.5050505050505051 0.8001164472011537
0.5151515151515152 0.7891659403962517
0.5252525252525253 0.780351197781902
0.5353535353535354 0.7718875586918875
0.5454545454545455 0.7608452094157254
0.5555555555555556 0.7389961184217907
0.5656565656565657 0.7160118464466286
0.5757575757575758 0.6966945236148373
0.5858585858585859 0.6698559051982009
0.595959595959596 0.6474856571866489
0.6060606060606061 0.6075405125778361
0.6161616161616162 0.5949752344767072
0.6262626262626263 0.5618150276358667
0.6363636363636365 0.5416896345962492
0.6464646464646465 0.5038853256342727
0.6565656565656566 0.4860476760872595
0.6666666666666667 0.4648155192088242
0.6767676767676768 0.443285806215446
0.686868686868687 0.4244486834150076
0.696969696969697 0.40278294021088745
0.7070707070707072 0.3799178019115614
0.7171717171717172 0.36534283686720853
0.7272727272727273 0.3460042113398103
0.7373737373737375 0.3357630662064984
0.7474747474747475 0.32708110589940187
0.7575757575757577 0.3108720259254699
0.7676767676767677 0.2953520068274163
0.7777777777777778 0.2741692970250953
0.787878787878788 0.25913481953452333
0.797979797979798 0.24878748907931084
0.8080808080808082 0.23499451019641038
0.8181818181818182 0.2214639267648335
0.8282828282828284 0.20940939894541089
0.8383838383838385 0.19637632420846424
0.8484848484848485 0.18519968161753886
0.8585858585858587 0.17738336303425414
0.8686868686868687 0.17022810594417115
0.8787878787878789 0.16363910407317206
0.888888888888889 0.1571603170327944
0.8989898989898991 0.14694402413700625
0.9090909090909092 0.13571959275611548
0.9191919191919192 0.12485688167034638
0.9292929292929294 0.11501083220434571
0.9393939393939394 0.09414580220916131
0.9494949494949496 0.08389159608320666
0.9595959595959597 0.07282719435872452
0.9696969696969697 0.0666527291636118
0.9797979797979799 0.051318470803584225
0.98989898989899 0.03902079016379033
1.0 0.023306970475294356


==> data/07/M2DP.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 0.994034696646637
0.19191919191919193 0.9943468875144105
0.20202020202020204 0.994628023729468
0.21212121212121213 0.9948825258288174
0.22222222222222224 0.9926888611951813
0.23232323232323235 0.9930045174310255
0.24242424242424243 0.9932940381765885
0.25252525252525254 0.9935605536187012
0.26262626262626265 0.9930011264568962
0.27272727272727276 0.9900972240081151
0.2828282828282829 0.9877615442733139
0.29292929292929293 0.9853194655677117
0.30303030303030304 0.9788529154726338
0.31313131313131315 0.9696927982157184
0.32323232323232326 0.9665822173965496
0.33333333333333337 0.960691823899371
0.3434343434343435 0.9530669089464303
0.3535353535353536 0.945946057328456
0.36363636363636365 0.9392801648755307
0.37373737373737376 0.9357976585572587
0.38383838383838387 0.9154279506705547
0.393939393939394 0.8868916619585068
0.4040404040404041 0.8694430687120844
0.4141414141414142 0.8477221554035641
0.42424242424242425 0.8135056127012121
0.43434343434343436 0.7816099044804268
0.4444444444444445 0.70886129928359
0.4545454545454546 0.6761368184866423
0.4646464646464647 0.620827867678939
0.4747474747474748 0.586040210259015
0.48484848484848486 0.5293483763650828
0.494949494949495 0.47698844029937115
0.5050505050505051 0.4217812275198899
0.5151515151515152 0.3677861921881058
0.5252525252525253 0.3231830694687529
0.5353535353535354 0.2810605618108801
0.5454545454545455 0.21652383184530832
0.5555555555555556 0.16713548026212166
0.5656565656565657 0.14402662880877254
0.5757575757575758 0.11772864330023497
0.5858585858585859 0.08697013025206136
0.595959595959596 0.07645795402217988
0.6060606060606061 0.0704582828288364
0.6161616161616162 0.06521119641262746
0.6262626262626263 0.053902233060502125
0.6363636363636365 0.048676653612615965
0.6464646464646465 0.04477692592830887
0.6565656565656566 0.04073893817879215
0.6666666666666667 0.03521207929921617
0.6767676767676768 0.0312937240909628
0.686868686868687 0.02909488240383965
0.696969696969697 0.02699462341281372
0.7070707070707072 0.025091342127624882
0.7171717171717172 0.023010123008836668
0.7272727272727273 0.01995067644365462
0.7373737373737375 0.01762113032448609
0.7474747474747475 0.014282749784366396
0.7575757575757577 0.012823165762818984
0.7676767676767677 0.011948697856888381
0.7777777777777778 0.011678551048858734
0.787878787878788 0.01154102126315059
0.797979797979798 0.011467867314595903
0.8080808080808082 0.011460691807507853
0.8181818181818182 0.011362322762769553
0.8282828282828284 0.011348357758608776
0.8383838383838385 0.011265207430630505
0.8484848484848485 0.011274013742440398
0.8585858585858587 0.011256008361486144
0.8686868686868687 0.011186487930213844
0.8787878787878789 0.01112818724637264
0.888888888888889 0.011113940398968302
0.8989898989898991 0.011044798688611947
0.9090909090909092 0.011049077795412605
0.9191919191919192 0.011044816848077324
0.9292929292929294 0.011067027356048163
0.9393939393939394 0.01113216477977022
0.9494949494949496 0.011185030231426245
0.9595959595959597 0.011209385668952873
0.9696969696969697 0.011216404953422755
0.9797979797979799 0.011195741002963404
0.98989898989899 0.011158283200717132
1.0 0.010911883416080294


==> data/07/PointNetVlad.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 0.9991858887381275
0.19191919191919193 0.9971654316796603
0.20202020202020204 0.994628023729468
0.21212121212121213 0.9898171621181436
0.22222222222222224 0.990275513980425
0.23232323232323235 0.9861062285656254
0.24242424242424243 0.986677417187395
0.25252525252525254 0.9872035095915693
0.26262626262626265 0.9876896170783134
0.27272727272727276 0.9881401578893066
0.2828282828282829 0.98588311962126
0.29292929292929293 0.9853194655677117
0.30303030303030304 0.9788529154726338
0.31313131313131315 0.9761892470580715
0.32323232323232326 0.9705152189979536
0.33333333333333337 0.9698412698412698
0.3434343434343435 0.9684408074984147
0.3535353535353536 0.9614260641362521
0.36363636363636365 0.9568082965250617
0.37373737373737376 0.9526359916869929
0.38383838383838387 0.9493016417544718
0.393939393939394 0.9401112473893682
0.4040404040404041 0.9391330845269199
0.4141414141414142 0.9311603695681309
0.42424242424242425 0.9228611249219697
0.43434343434343436 0.9128591632138402
0.4444444444444445 0.9045151477781889
0.4545454545454546 0.9003834196067205
0.4646464646464647 0.8846988940446884
0.4747474747474748 0.8691101873606839
0.48484848484848486 0.8531285183920606
0.494949494949495 0.8388861438874123
0.5050505050505051 0.8223418315780661
0.5151515151515152 0.8027668007034435
0.5252525252525253 0.7860853836484089
0.5353535353535354 0.7568244722520532
0.5454545454545455 0.7367374208071853
0.5555555555555556 0.7131284362513433
0.5656565656565657 0.6839290970185343
0.5757575757575758 0.6571010706873449
0.5858585858585859 0.6318738438771736
0.595959595959596 0.6216870002185743
0.6060606060606061 0.6002259539806227
0.6161616161616162 0.5714729026381129
0.6262626262626263 0.552022977022977
0.6363636363636365 0.5367738978897715
0.6464646464646465 0.5073570292854562
0.6565656565656566 0.4878930242097692
0.6666666666666667 0.4764132553606234
0.6767676767676768 0.4681032526475119
0.686868686868687 0.4456553333521022
0.696969696969697 0.4188379216915051
0.7070707070707072 0.40238797041478386
0.7171717171717172 0.3863084995253807
0.7272727272727273 0.3708182714195972
0.7373737373737375 0.35611464782363783
0.7474747474747475 0.34360823313327654
0.7575757575757577 0.3222039530126027
0.7676767676767677 0.3108065956202455
0.7777777777777778 0.29986722880936295
0.787878787878788 0.2884381375739683
0.797979797979798 0.2710240615644996
0.8080808080808082 0.2595612526199298
0.8181818181818182 0.24727625268638814
0.8282828282828284 0.2382688816388301
0.8383838383838385 0.22513459147766499
0.8484848484848485 0.2119691050249109
0.8585858585858587 0.20265065118791264
0.8686868686868687 0.188724490876815
0.8787878787878789 0.1806754738011596
0.888888888888889 0.16573654967664653
0.8989898989898991 0.15878104778891572
0.9090909090909092 0.14680448198187954
0.9191919191919192 0.13178254542753026
0.9292929292929294 0.11833584674030394
0.9393939393939394 0.10535820320236844
0.9494949494949496 0.09622326459676357
0.9595959595959597 0.08320276510709389
0.9696969696969697 0.06782335796139576
0.9797979797979799 0.0536347333944802
0.98989898989899 0.038808002450188124
1.0 0.013169901064082022


==> data/07/SC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 0.9951139805515702
0.12121212121212122 0.9866773934030572
0.13131313131313133 0.9796496573500058
0.14141414141414144 0.973705117407069
0.15151515151515152 0.9585816402902669
0.16161616161616163 0.9442775716889031
0.17171717171717174 0.9291527623726399
0.18181818181818182 0.9199496909647131
0.19191919191919193 0.8983920841063697
0.20202020202020204 0.8789468459516079
0.21212121212121213 0.8701931890001834
0.22222222222222224 0.8623851841234577
0.23232323232323235 0.8596209935706394
0.24242424242424243 0.8490531989284051
0.25252525252525254 0.8402551834130781
0.26262626262626265 0.8265777436260716
0.27272727272727276 0.8169662349887632
0.2828282828282829 0.8140471969950883
0.29292929292929293 0.8100115896680816
0.30303030303030304 0.8062819805741949
0.31313131313131315 0.8061715146055923
0.32323232323232326 0.8044765393299403
0.33333333333333337 0.8028909329829172
0.3434343434343435 0.8008516743107024
0.3535353535353536 0.800007473003774
0.36363636363636365 0.8010492677543614
0.37373737373737376 0.8010704517881551
0.38383838383838387 0.8017264564408353
0.393939393939394 0.8037855630263494
0.4040404040404041 0.8027326517442921
0.4141414141414142 0.7972946929415666
0.42424242424242425 0.7970554854981085
0.43434343434343436 0.7959104820661707
0.4444444444444445 0.7935064499577047
0.4545454545454546 0.7881158889183527
0.4646464646464647 0.7855705613532499
0.4747474747474748 0.7784716753376433
0.48484848484848486 0.7657919510520876
0.494949494949495 0.7600086175471576
0.5050505050505051 0.7538566280865479
0.5151515151515152 0.7529044437990114
0.5252525252525253 0.7428058263414528
0.5353535353535354 0.736932047368785
0.5454545454545455 0.7336401627661191
0.5555555555555556 0.7249645056662601
0.5656565656565657 0.7242095131886903
0.5757575757575758 0.7183790842255028
0.5858585858585859 0.7136557181954759
0.595959595959596 0.7099055592317207
0.6060606060606061 0.6977290885226171
0.6161616161616162 0.6916896255739045
0.6262626262626263 0.6830141451772512
0.6363636363636365 0.6784225096851632
0.6464646464646465 0.6691422454187775
0.6565656565656566 0.666035492162475
0.6666666666666667 0.6397905759162299
0.6767676767676768 0.6235170332835177
0.686868686868687 0.6155809300620663
0.696969696969697 0.5813510727014666
0.7070707070707072 0.5644217240986511
0.7171717171717172 0.5306804051498885
0.7272727272727273 0.4945867084321442
0.7373737373737375 0.47856207578429727
0.7474747474747475 0.43805659026589827
0.7575757575757577 0.4184990082338893
0.7676767676767677 0.39486732673954766
0.7777777777777778 0.3770991532764236
0.787878787878788 0.36488577354189317
0.797979797979798 0.3540106844074689
0.8080808080808082 0.34762984113012446
0.8181818181818182 0.32777666742368416
0.8282828282828284 0.31142136718314467
0.8383838383838385 0.2942940366589141
0.8484848484848485 0.2857000957992664
0.8585858585858587 0.27549453067620566
0.8686868686868687 0.2666808985174936
0.8787878787878789 0.25364536137353916
0.888888888888889 0.23465761707759755
0.8989898989898991 0.22777617942027986
0.9090909090909092 0.20593454785837517
0.9191919191919192 0.19041985617600213
0.9292929292929294 0.1699796271406217
0.9393939393939394 0.14771194264823015
0.9494949494949496 0.1371340682392762
0.9595959595959597 0.1284144556183882
0.9696969696969697 0.11704604278522633
0.9797979797979799 0.10433000964989751
0.98989898989899 0.09299045745056304
1.0 0.04158914552797568


==> data/07/SGPR.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 0.9987740085809375
0.4545454545454546 0.9988012200070305
0.4646464646464647 0.9988272500945254
0.4747474747474748 0.9988521736604716
0.48484848484848486 0.9988760597979389
0.494949494949495 0.9988989721292247
0.5050505050505051 0.9989209689350182
0.5151515151515152 0.9989421040160997
0.5252525252525253 0.9989624271045142
0.5353535353535354 0.9989819839825952
0.5454545454545455 0.9990008173644538
0.5555555555555556 0.9990189664351183
0.5656565656565657 0.9990364681029728
0.5757575757575758 0.9971654349067502
0.5858585858585859 0.9972141708894979
0.595959595959596 0.9972612587226126
0.6060606060606061 0.9973067818330513
0.6161616161616162 0.9955924769923791
0.6262626262626263 0.9956632584153183
0.6363636363636365 0.995731801184537
0.6464646464646465 0.9957982122430745
0.6565656565656566 0.9942171922251223
0.6666666666666667 0.9910786699107867
0.6767676767676768 0.9912106523513883
0.686868686868687 0.9889556432563226
0.696969696969697 0.9853456716570311
0.7070707070707072 0.9825633480020413
0.7171717171717172 0.9791445632495931
0.7272727272727273 0.9744169036487671
0.7373737373737375 0.9708336560823292
0.7474747474747475 0.9675169031800971
0.7575757575757577 0.9625685256753218
0.7676767676767677 0.9543542770600072
0.7777777777777778 0.9487577589310209
0.787878787878788 0.9401112519962146
0.797979797979798 0.9361897590554106
0.8080808080808082 0.9325042161551833
0.8181818181818182 0.9153305339564747
0.8282828282828284 0.900111715564014
0.8383838383838385 0.8768612334992462
0.8484848484848485 0.8532245571970095
0.8585858585858587 0.8360702738164574
0.8686868686868687 0.8105722306346342
0.8787878787878789 0.771107401195784
0.888888888888889 0.7407189110280724
0.8989898989898991 0.6964886616156187
0.9090909090909092 0.6052286589366702
0.9191919191919192 0.4558206469055694
0.9292929292929294 0.37839084884136276
0.9393939393939394 0.3275812417264189
0.9494949494949496 0.27316646612539885
0.9595959595959597 0.24022060439669704
0.9696969696969697 0.20786000454469883
0.9797979797979799 0.18280693164645284
0.98989898989899 0.15738066186075347
1.0 0.07959183673469387


==> data/07/SSC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 0.9991153761980738
0.6262626262626263 0.9991296320341726
0.6363636363636365 0.998288337042336
0.6464646464646465 0.9974746830073475
0.6565656565656566 0.9975134370576382
0.6666666666666667 0.9975510204081631
0.6767676767676768 0.995985596161581
0.686868686868687 0.9952570305266857
0.696969696969697 0.9930045212810659
0.7070707070707072 0.9908261128395555
0.7171717171717172 0.9890340583111666
0.7272727272727273 0.9859476898108998
0.7373737373737375 0.9847006338786591
0.7474747474747475 0.979888275768104
0.7575757575757577 0.9770374452314191
0.7676767676767677 0.9750545927831247
0.7777777777777778 0.9691825504878602
0.787878787878788 0.9633133199911051
0.797979797979798 0.9588980172307485
0.8080808080808082 0.95093614371071
0.8181818181818182 0.9379699248120298
0.8282828282828284 0.9253669232466718
0.8383838383838385 0.9030414127032484
0.8484848484848485 0.8785497791996083
0.8585858585858587 0.8570105524707344
0.8686868686868687 0.8410595234330079
0.8787878787878789 0.8338352874918745
0.888888888888889 0.8224804780024144
0.8989898989898991 0.8135333402329579
0.9090909090909092 0.7916697693140866
0.9191919191919192 0.7729661591781539
0.9292929292929294 0.7653726537294726
0.9393939393939394 0.7465909219406135
0.9494949494949496 0.7327381522612247
0.9595959595959597 0.7218001254026967
0.9696969696969697 0.7117587903078885
0.9797979797979799 0.6800886981665987
0.98989898989899 0.6388152573327677
1.0 0.38540790580319595


==> data/07/SSC_rn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 0.9991826355462717
0.5555555555555556 0.9990189664351183
0.5656565656565657 0.9990364681029728
0.5757575757575758 0.9990533560860171
0.5858585858585859 0.9990696624553972
0.595959595959596 0.99817250413529
0.6060606060606061 0.9973883142547494
0.6161616161616162 0.9964708706495506
0.6262626262626263 0.9965275949474472
0.6363636363636365 0.9965825236534033
0.6464646464646465 0.9949620883388849
0.6565656565656566 0.9942171922251223
0.6666666666666667 0.9943043124491456
0.6767676767676768 0.9927972050367567
0.686868686868687 0.9905588401869744
0.696969696969697 0.989160271493548
0.7070707070707072 0.9885132501984575
0.7171717171717172 0.9868067556469745
0.7272727272727273 0.9852190264764324
0.7373737373737375 0.9832679313981418
0.7474747474747475 0.9799731230152101
0.7575757575757577 0.9761007065774139
0.7676767676767677 0.9676787443630421
0.7777777777777778 0.9648105491953258
0.787878787878788 0.9579693719096154
0.797979797979798 0.9509826271979048
0.8080808080808082 0.9405109383899694
0.8181818181818182 0.9181323594865786
0.8282828282828284 0.8966651558020553
0.8383838383838385 0.8757522006082213
0.8484848484848485 0.8578024313502913
0.8585858585858587 0.8366092263091919
0.8686868686868687 0.8197128922446657
0.8787878787878789 0.8011862593266382
0.888888888888889 0.7809570186703333
0.8989898989898991 0.7680869009469413
0.9090909090909092 0.7566885953410306
0.9191919191919192 0.7404781177924864
0.9292929292929294 0.7214267214267212
0.9393939393939394 0.7013139535699002
0.9494949494949496 0.6946723099607959
0.9595959595959597 0.6836625596833745
0.9696969696969697 0.6686505939716639
0.9797979797979799 0.6143301465040583
0.98989898989899 0.450101457992125
1.0 0.0967384420519316


==> data/07/box-graph-darknet-knn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 1.0
0.9191919191919192 1.0
0.9292929292929294 1.0
0.9393939393939394 1.0
0.9494949494949496 1.0
0.9595959595959597 1.0
0.9696969696969697 1.0
0.9797979797979799 1.0
0.98989898989899 1.0
1.0 0.03750690593603569


==> data/07/box-graph.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 1.0
0.8787878787878789 1.0
0.888888888888889 1.0
0.8989898989898991 1.0
0.9090909090909092 1.0
0.9191919191919192 1.0
0.9292929292929294 1.0
0.9393939393939394 1.0
0.9494949494949496 1.0
0.9595959595959597 1.0
0.9696969696969697 1.0
0.9797979797979799 1.0
0.98989898989899 1.0
1.0 0.9541905257678293


==> data/07/overlap.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 0.9976026083621018
0.18181818181818182 0.99700842548282
0.19191919191919193 0.9971654316796603
0.20202020202020204 0.9973067778910749
0.21212121212121213 0.9928060035202892
0.22222222222222224 0.9854838521013908
0.23232323232323235 0.9838280482526056
0.24242424242424243 0.9844914224758425
0.25252525252525254 0.9830104815604206
0.26262626262626265 0.9788668840155436
0.27272727272727276 0.9784697440620083
0.2828282828282829 0.97922269382126
0.29292929292929293 0.9781396591256588
0.30303030303030304 0.9754150514487209
0.31313131313131315 0.9695930355828833
0.32323232323232326 0.9705152189979536
0.33333333333333337 0.9698412698412698
0.3434343434343435 0.9676761852218191
0.3535353535353536 0.958581735652523
0.36363636363636365 0.9596858431515202
0.37373737373737376 0.956626810266654
0.38383838383838387 0.9564966434531652
0.393939393939394 0.9562966466939977
0.4040404040404041 0.9541291605807734
0.4141414141414142 0.953524657239278
0.42424242424242425 0.9476016215150525
0.43434343434343436 0.9440874239669749
0.4444444444444445 0.9414489065663045
0.4545454545454546 0.9401928487529125
0.4646464646464647 0.9344997108155002
0.4747474747474748 0.9324912196804346
0.48484848484848486 0.932824412794785
0.494949494949495 0.931722324929071
0.5050505050505051 0.9278381692718893
0.5151515151515152 0.9255100989732551
0.5252525252525253 0.9232825640482573
0.5353535353535354 0.9174437168164126
0.5454545454545455 0.9148989162712858
0.5555555555555556 0.9163167216002176
0.5656565656565657 0.9160664958154906
0.5757575757575758 0.9115825377325508
0.5858585858585859 0.9101602561170422
0.595959595959596 0.9035771638472874
0.6060606060606061 0.8981331710334701
0.6161616161616162 0.8953563632113472
0.6262626262626263 0.8926854520478765
0.6363636363636365 0.8935236613907999
0.6464646464646465 0.8896371270526041
0.6565656565656566 0.8872084557827444
0.6666666666666667 0.8810382119682768
0.6767676767676768 0.8772728121470138
0.686868686868687 0.8706804399366203
0.696969696969697 0.8705321042794505
0.7070707070707072 0.8674401055851992
0.7171717171717172 0.8662340113704232
0.7272727272727273 0.8621319768126496
0.7373737373737375 0.8555457752830065
0.7474747474747475 0.8512797426591001
0.7575757575757577 0.8460730113889556
0.7676767676767677 0.8433863974594763
0.7777777777777778 0.8384642745279163
0.787878787878788 0.8293396625957196
0.797979797979798 0.8228044338116609
0.8080808080808082 0.8168734091952239
0.8181818181818182 0.8076476301679306
0.8282828282828284 0.8022621440579096
0.8383838383838385 0.7957118066772805
0.8484848484848485 0.7865392929555101
0.8585858585858587 0.7730290372586739
0.8686868686868687 0.7622655420112502
0.8787878787878789 0.7540323496620919
0.888888888888889 0.740835699272611
0.8989898989898991 0.7257016493104761
0.9090909090909092 0.7094218010327498
0.9191919191919192 0.6938175587633897
0.9292929292929294 0.6652703022978221
0.9393939393939394 0.629877175761411
0.9494949494949496 0.6045309066197423
0.9595959595959597 0.5755067585367397
0.9696969696969697 0.5416727309716366
0.9797979797979799 0.4778388334685124
0.98989898989899 0.435975225272608
1.0 0.23910774849986954


==> data/08/IRIS.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 0.9961953731727046
0.14141414141414144 0.9929572437659832
0.15151515151515152 0.9934236672157294
0.16161616161616163 0.9847217230860104
0.17171717171717174 0.9743884062065881
0.18181818181818182 0.9513389613968286
0.19191919191919193 0.951075578217401
0.20202020202020204 0.940126833852826
0.21212121212121213 0.9297278144960264
0.22222222222222224 0.9191057504245308
0.23232323232323235 0.916416454268701
0.24242424242424243 0.9055931835051962
0.25252525252525254 0.8983112674195873
0.26262626262626265 0.8835789645233153
0.27272727272727276 0.866203250928817
0.2828282828282829 0.85718685108929
0.29292929292929293 0.8339503804276532
0.30303030303030304 0.8073276647173827
0.31313131313131315 0.7885951919028954
0.32323232323232326 0.7704340216652108
0.33333333333333337 0.755591564991063
0.3434343434343435 0.7303716184313199
0.3535353535353536 0.7085639269823027
0.36363636363636365 0.6781161904568492
0.37373737373737376 0.6538954193737054
0.38383838383838387 0.6276895024357426
0.393939393939394 0.6060672093369026
0.4040404040404041 0.5785166050021597
0.4141414141414142 0.5500265080235571
0.42424242424242425 0.5341139966161529
0.43434343434343436 0.5066091357915391
0.4444444444444445 0.48129848286227916
0.4545454545454546 0.4605294230671328
0.4646464646464647 0.43661025678184096
0.4747474747474748 0.4163378287077323
0.48484848484848486 0.3998045773986245
0.494949494949495 0.3871063530215527
0.5050505050505051 0.3660180289938822
0.5151515151515152 0.35511819805139205
0.5252525252525253 0.3368294281088862
0.5353535353535354 0.3163112285682971
0.5454545454545455 0.3053256973743617
0.5555555555555556 0.28761855608989095
0.5656565656565657 0.2746122470178907
0.5757575757575758 0.26716593496650975
0.5858585858585859 0.2638205253169618
0.595959595959596 0.25543582735547815
0.6060606060606061 0.24540633515040597
0.6161616161616162 0.23910750735862912
0.6262626262626263 0.229930415948653
0.6363636363636365 0.22531467440066516
0.6464646464646465 0.21968748297000745
0.6565656565656566 0.21304748616576571
0.6666666666666667 0.2027351487150482
0.6767676767676768 0.19462670267725404
0.686868686868687 0.18791793611946414
0.696969696969697 0.18124748672335517
0.7070707070707072 0.17370623830934973
0.7171717171717172 0.16788754196069278
0.7272727272727273 0.16095249256431876
0.7373737373737375 0.1540647371772518
0.7474747474747475 0.1486938180899232
0.7575757575757577 0.14544310951226544
0.7676767676767677 0.14196765015127621
0.7777777777777778 0.13635121794998775
0.787878787878788 0.13151406975531804
0.797979797979798 0.1258187614575526
0.8080808080808082 0.11969780747697475
0.8181818181818182 0.11595325370314728
0.8282828282828284 0.10901226968146935
0.8383838383838385 0.10086013262736
0.8484848484848485 0.09138618448496888
0.8585858585858587 0.08216865668941059
0.8686868686868687 0.07241086095650305
0.8787878787878789 0.06375135343131973
0.888888888888889 0.056391488561956304
0.8989898989898991 0.047767744681072685
0.9090909090909092 0.04344018121776368
0.9191919191919192 0.03719549954801177
0.9292929292929294 0.03380892277164635
0.9393939393939394 0.030041282165197084
0.9494949494949496 0.025642944438174345
0.9595959595959597 0.022450323383565222
0.9696969696969697 0.01922610636303742
0.9797979797979799 0.016700546314452325
0.98989898989899 0.013754495149854652
1.0 0.01063682239600559


==> data/08/ISC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 0.9945136830382733
0.10101010101010102 0.9950596044826158
0.11111111111111112 0.9955067174798117
0.12121212121212122 0.9877398947656558
0.13131313131313133 0.9812620303454129
0.14141414141414144 0.9657510471661015
0.15151515151515152 0.9493448637316562
0.16161616161616163 0.9333839356960745
0.17171717171717174 0.9234025814670975
0.18181818181818182 0.8559774785186267
0.19191919191919193 0.8398021082231609
0.20202020202020204 0.8078277971303458
0.21212121212121213 0.771927990906093
0.22222222222222224 0.7443086041551514
0.23232323232323235 0.726952700978675
0.24242424242424243 0.6923626923053035
0.25252525252525254 0.6590169679214471
0.26262626262626265 0.6291162645578358
0.27272727272727276 0.60163215001433
0.2828282828282829 0.5785645612270998
0.29292929292929293 0.5634756325735213
0.30303030303030304 0.5520793275500437
0.31313131313131315 0.5330308679871347
0.32323232323232326 0.5111018620791468
0.33333333333333337 0.49688561441588597
0.3434343434343435 0.48786494924077006
0.3535353535353536 0.4709558394438194
0.36363636363636365 0.4564759148501624
0.37373737373737376 0.4455471720361314
0.38383838383838387 0.42151990161832925
0.393939393939394 0.4058137088384302
0.4040404040404041 0.39105516799107565
0.4141414141414142 0.38062291766612677
0.42424242424242425 0.37046496993957584
0.43434343434343436 0.36107083198903267
0.4444444444444445 0.34903284307476445
0.4545454545454546 0.34367849526182237
0.4646464646464647 0.3333883037705177
0.4747474747474748 0.3234392265064588
0.48484848484848486 0.30837575809590784
0.494949494949495 0.2975488579993712
0.5050505050505051 0.28454946715462365
0.5151515151515152 0.27832481871168546
0.5252525252525253 0.26691711770828386
0.5353535353535354 0.25882605059838665
0.5454545454545455 0.2486438163569981
0.5555555555555556 0.2405831453491927
0.5656565656565657 0.22858201139837425
0.5757575757575758 0.22262483037407724
0.5858585858585859 0.21563801063226068
0.595959595959596 0.21009942395270462
0.6060606060606061 0.19930550281427473
0.6161616161616162 0.19227927701737393
0.6262626262626263 0.1882513847706099
0.6363636363636365 0.17949648803424054
0.6464646464646465 0.1701222289611777
0.6565656565656566 0.16289213253311197
0.6666666666666667 0.15296783285156296
0.6767676767676768 0.1442020596697934
0.686868686868687 0.13947312073981946
0.696969696969697 0.1346195405586511
0.7070707070707072 0.12501990287204787
0.7171717171717172 0.12102342353846626
0.7272727272727273 0.11507999976632977
0.7373737373737375 0.10477000310897422
0.7474747474747475 0.10013246219740489
0.7575757575757577 0.09524955835856808
0.7676767676767677 0.09005032176518506
0.7777777777777778 0.08666673887311208
0.787878787878788 0.0811040291320253
0.797979797979798 0.07634484939308665
0.8080808080808082 0.07325103434227515
0.8181818181818182 0.06928088288115584
0.8282828282828284 0.06516670700054761
0.8383838383838385 0.06251403358812209
0.8484848484848485 0.05814891142742768
0.8585858585858587 0.0530952104666206
0.8686868686868687 0.05066237328709342
0.8787878787878789 0.04692712854545913
0.888888888888889 0.04399290007675424
0.8989898989898991 0.04000587722762685
0.9090909090909092 0.037916163145509586
0.9191919191919192 0.03470468562184459
0.9292929292929294 0.03228098027223616
0.9393939393939394 0.0284850521079116
0.9494949494949496 0.02600836781931309
0.9595959595959597 0.023682751243892804
0.9696969696969697 0.021260686749558708
0.9797979797979799 0.01919782227479402
0.98989898989899 0.018160921224852817
1.0 0.009900990099009901


==> data/08/M2DP.txt <==
0.0 1.0
0.010101010101010102 0.6467293906810035
0.020202020202020204 0.6170327988509807
0.030303030303030304 0.5655189208648328
0.04040404040404041 0.3422126547809607
0.05050505050505051 0.09835883008030007
0.06060606060606061 0.07241546174876318
0.07070707070707072 0.055367661030351
0.08080808080808081 0.04323023319081541
0.09090909090909091 0.03679099763724214
0.10101010101010102 0.036248213904544184
0.11111111111111112 0.032845180397211876
0.12121212121212122 0.03155653228243454
0.13131313131313133 0.03102061295342127
0.14141414141414144 0.02966758814079202
0.15151515151515152 0.029192113100651427
0.16161616161616163 0.02834097309491459
0.17171717171717174 0.02779639808358054
0.18181818181818182 0.02746786919994472
0.19191919191919193 0.0266391276559674
0.20202020202020204 0.026060706714527825
0.21212121212121213 0.025664362245239533
0.22222222222222224 0.02427148785694894
0.23232323232323235 0.02346360915245151
0.24242424242424243 0.022872519102687717
0.25252525252525254 0.022255905498542394
0.26262626262626265 0.021767473627901154
0.27272727272727276 0.021311795625937834
0.2828282828282829 0.02077132618330474
0.29292929292929293 0.020264479620705336
0.30303030303030304 0.019782124652885952
0.31313131313131315 0.019254664693760953
0.32323232323232326 0.0187170875058451
0.33333333333333337 0.018133840472644335
0.3434343434343435 0.01771514418392231
0.3535353535353536 0.017372503346136742
0.36363636363636365 0.016921649601006866
0.37373737373737376 0.01672340301025576
0.38383838383838387 0.016522416331138212
0.393939393939394 0.01645015420117443
0.4040404040404041 0.016268763678686248
0.4141414141414142 0.016236039737359317
0.42424242424242425 0.016168997602643956
0.43434343434343436 0.015816066824447465
0.4444444444444445 0.015552099689492362
0.4545454545454546 0.015037071355393594
0.4646464646464647 0.014477711592007584
0.4747474747474748 0.014079906882918441
0.48484848484848486 0.013701108666521081
0.494949494949495 0.013334987859511746
0.5050505050505051 0.01310004113909854
0.5151515151515152 0.012803202448727957
0.5252525252525253 0.012458697384640248
0.5353535353535354 0.012207229827979307
0.5454545454545455 0.012012630585368158
0.5555555555555556 0.011822748906270475
0.5656565656565657 0.01157924658310141
0.5757575757575758 0.011335244308356418
0.5858585858585859 0.01101498012606291
0.595959595959596 0.010873681349074914
0.6060606060606061 0.010750463430193159
0.6161616161616162 0.010547558804762321
0.6262626262626263 0.01060487286149432
0.6363636363636365 0.01054318110313052
0.6464646464646465 0.010609178052002283
0.6565656565656566 0.010651240470700003
0.6666666666666667 0.010707793912294065
0.6767676767676768 0.010724270510045581
0.686868686868687 0.010743142792470984
0.696969696969697 0.010761528991761474
0.7070707070707072 0.010802053573352966
0.7171717171717172 0.010834087092211874
0.7272727272727273 0.010823347250808878
0.7373737373737375 0.010795142015528395
0.7474747474747475 0.010778587049454398
0.7575757575757577 0.010741638765569002
0.7676767676767677 0.010779220269365418
0.7777777777777778 0.010811874605290296
0.787878787878788 0.010865029809325754
0.797979797979798 0.010929755767746461
0.8080808080808082 0.010969613020337311
0.8181818181818182 0.010968512755888291
0.8282828282828284 0.010895565557242085
0.8383838383838385 0.010796023150220926
0.8484848484848485 0.010656841909590863
0.8585858585858587 0.010623988879243255
0.8686868686868687 0.010556238845417721
0.8787878787878789 0.01046955748395715
0.888888888888889 0.010227518719101722
0.8989898989898991 0.010037766782725591
0.9090909090909092 0.009763275136534251
0.9191919191919192 0.00976501782019547
0.9292929292929294 0.009791899191844863
0.9393939393939394 0.009774706126744862
0.9494949494949496 0.009777131452270932
0.9595959595959597 0.009742998258953885
0.9696969696969697 0.009800607085718902
0.9797979797979799 0.009872036366204344
0.98989898989899 0.009916858912771357
1.0 0.00992424921113666


==> data/08/PointNetVlad.txt <==
0.0 1.0
0.010101010101010102 0.02318480334279196
0.020202020202020204 0.020732805981507788
0.030303030303030304 0.02303982061767529
0.04040404040404041 0.023970698633367298
0.05050505050505051 0.023077522866892134
0.06060606060606061 0.023683113045647266
0.07070707070707072 0.02223209479662894
0.08080808080808081 0.022720841895150556
0.09090909090909091 0.022687936844022497
0.10101010101010102 0.021867567645090628
0.11111111111111112 0.01980283481165389
0.12121212121212122 0.0199882019915079
0.13131313131313133 0.020073620945175917
0.14141414141414144 0.019244703213964844
0.15151515151515152 0.018995210886969288
0.16161616161616163 0.018244888805377148
0.17171717171717174 0.01675506748710418
0.18181818181818182 0.016666666532063067
0.19191919191919193 0.016683909107402
0.20202020202020204 0.016508993741315686
0.21212121212121213 0.015813943244791066
0.22222222222222224 0.015714040280837404
0.23232323232323235 0.015772310180652064
0.24242424242424243 0.01563495352087701
0.25252525252525254 0.015419153160420033
0.26262626262626265 0.01521406017111963
0.27272727272727276 0.014838019447705396
0.2828282828282829 0.01462769667148739
0.29292929292929293 0.014555684328686713
0.30303030303030304 0.013963153358405983
0.31313131313131315 0.013410494532688378
0.32323232323232326 0.013110753881904644
0.33333333333333337 0.012761457608201191
0.3434343434343435 0.012475899781998395
0.3535353535353536 0.012147943723964372
0.36363636363636365 0.011640136894497544
0.37373737373737376 0.011212662184438168
0.38383838383838387 0.010990069545598504
0.393939393939394 0.010925938871627825
0.4040404040404041 0.010775959250079037
0.4141414141414142 0.01075746757194061
0.42424242424242425 0.010634622947055508
0.43434343434343436 0.010589386307372788
0.4444444444444445 0.01050401232924422
0.4545454545454546 0.010427566141553999
0.4646464646464647 0.010358045199465992
0.4747474747474748 0.010319363666860632
0.48484848484848486 0.01028871955271242
0.494949494949495 0.010291732740071675
0.5050505050505051 0.010329723213102111
0.5151515151515152 0.01035219095979725
0.5252525252525253 0.010362467458507938
0.5353535353535354 0.010368314480735736
0.5454545454545455 0.010257242328674823
0.5555555555555556 0.01026068643361899
0.5656565656565657 0.010326279231749093
0.5757575757575758 0.010283665892437246
0.5858585858585859 0.010275337564705089
0.595959595959596 0.01029891516339174
0.6060606060606061 0.010314018497818173
0.6161616161616162 0.01022214586725645
0.6262626262626263 0.010189139477178366
0.6363636363636365 0.010176785183064158
0.6464646464646465 0.010178640920769083
0.6565656565656566 0.010179993526710888
0.6666666666666667 0.010138296285694268
0.6767676767676768 0.010114462106405294
0.686868686868687 0.010139078996918427
0.696969696969697 0.010122477292122525
0.7070707070707072 0.010063696522174643
0.7171717171717172 0.010025782903837288
0.7272727272727273 0.010044448029410853
0.7373737373737375 0.010081264985768215
0.7474747474747475 0.01001061420311148
0.7575757575757577 0.009985255210335326
0.7676767676767677 0.00996566126441105
0.7777777777777778 0.009957376670490061
0.787878787878788 0.009897299167458889
0.797979797979798 0.009839896211787555
0.8080808080808082 0.009797993264348858
0.8181818181818182 0.009844169420986352
0.8282828282828284 0.009847574420764754
0.8383838383838385 0.009779283555514055
0.8484848484848485 0.00971542530323734
0.8585858585858587 0.009703172153839644
0.8686868686868687 0.00969126491777142
0.8787878787878789 0.009601661051127638
0.888888888888889 0.00959000340431544
0.8989898989898991 0.009458060072086013
0.9090909090909092 0.009438959988290366
0.9191919191919192 0.009438736522905956
0.9292929292929294 0.009480012662080192
0.9393939393939394 0.009525102231299907
0.9494949494949496 0.009556503012706587
0.9595959595959597 0.009604783264555107
0.9696969696969697 0.009631204190631988
0.9797979797979799 0.009706153192731461
0.98989898989899 0.0098022524504323
1.0 0.009900990099009901


==> data/08/SC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 0.9929572437659832
0.15151515151515152 0.9934236672157294
0.16161616161616163 0.9938321486469635
0.17171717171717174 0.9941928554163134
0.18181818181818182 0.9945137054726096
0.19191919191919193 0.99222165807187
0.20202020202020204 0.9901678334280215
0.21212121212121213 0.9839296998812227
0.22222222222222224 0.984206271167923
0.23232323232323235 0.9747502445954458
0.24242424242424243 0.9641000505327628
0.25252525252525254 0.9525770034308934
0.26262626262626265 0.9412674303159042
0.27272727272727276 0.9427895725014444
0.2828282828282829 0.9368728327827504
0.29292929292929293 0.9253792535125859
0.30303030303030304 0.9141801365240575
0.31313131313131315 0.9015964179058016
0.32323232323232326 0.8938705304817955
0.33333333333333337 0.8823014842824086
0.3434343434343435 0.8786088786088784
0.3535353535353536 0.8609038020802726
0.36363636363636365 0.8391372783713824
0.37373737373737376 0.8345948474171567
0.38383838383838387 0.8109945363627465
0.393939393939394 0.7990755250081661
0.4040404040404041 0.7901253680564424
0.4141414141414142 0.7700515093360726
0.42424242424242425 0.756777445796113
0.43434343434343436 0.7542667248013606
0.4444444444444445 0.7512484649824648
0.4545454545454546 0.7426996024611524
0.4646464646464647 0.7356007402264998
0.4747474747474748 0.7289836158354676
0.48484848484848486 0.712779577828577
0.494949494949495 0.7070410584282972
0.5050505050505051 0.701722306977157
0.5151515151515152 0.6938369964968448
0.5252525252525253 0.6831784733996825
0.5353535353535354 0.6722352603577472
0.5454545454545455 0.6625691002259257
0.5555555555555556 0.6511234729368158
0.5656565656565657 0.6442464259050269
0.5757575757575758 0.639167305646208
0.5858585858585859 0.6239721863498336
0.595959595959596 0.6128235363772584
0.6060606060606061 0.6027638907030431
0.6161616161616162 0.591608766644215
0.6262626262626263 0.5850302283033831
0.6363636363636365 0.5729886631758893
0.6464646464646465 0.558974001704968
0.6565656565656566 0.5424381418172792
0.6666666666666667 0.5300394831967843
0.6767676767676768 0.5091742847132136
0.686868686868687 0.49180998184549896
0.696969696969697 0.4793707700913027
0.7070707070707072 0.4662070677602498
0.7171717171717172 0.45496879228017795
0.7272727272727273 0.44546414461671086
0.7373737373737375 0.4346205868156585
0.7474747474747475 0.4195199191650339
0.7575757575757577 0.4060395616039492
0.7676767676767677 0.38517440662900987
0.7777777777777778 0.3641059307930098
0.787878787878788 0.3446013407381084
0.797979797979798 0.299823395513544
0.8080808080808082 0.27982458911688923
0.8181818181818182 0.2682914412042751
0.8282828282828284 0.24622525190676897
0.8383838383838385 0.21989538701645528
0.8484848484848485 0.19411465705879322
0.8585858585858587 0.17368395526048938
0.8686868686868687 0.16076078139345273
0.8787878787878789 0.13657807291580656
0.888888888888889 0.1151496613207972
0.8989898989898991 0.088351933345249
0.9090909090909092 0.07453476390280397
0.9191919191919192 0.05791109404515536
0.9292929292929294 0.043038531777180436
0.9393939393939394 0.03248062843171941
0.9494949494949496 0.02565159640791644
0.9595959595959597 0.021341019311957945
0.9696969696969697 0.0175402115315527
0.9797979797979799 0.012953360060576808
0.98989898989899 0.012197386590077668
1.0 0.010502641461731724


==> data/08/SGPR.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 0.9895705017656237
0.05050505050505051 0.9805205905205905
0.06060606060606061 0.983719643455749
0.07070707070707072 0.9592476489028212
0.08080808080808081 0.9640988195205062
0.09090909090909091 0.9679603169651214
0.10101010101010102 0.9617969119957125
0.11111111111111112 0.9651498850283737
0.12121212121212122 0.9564694564694565
0.13131313131313133 0.9492455516961446
0.14141414141414144 0.9494909415211429
0.15151515151515152 0.9350087683214618
0.16161616161616163 0.9353845621153054
0.17171717171717174 0.9234099704383714
0.18181818181818182 0.9107127792001185
0.19191919191919193 0.9075140367794396
0.20202020202020204 0.9015280968511774
0.21212121212121213 0.8942849537374254
0.22222222222222224 0.8949730277687267
0.23232323232323235 0.8920087104932944
0.24242424242424243 0.8830822806589764
0.25252525252525254 0.872221173674461
0.26262626262626265 0.8703622088291051
0.27272727272727276 0.864825740621919
0.2828282828282829 0.8623768062631741
0.29292929292929293 0.8601091483141211
0.30303030303030304 0.8567867121058611
0.31313131313131315 0.8583964681009304
0.32323232323232326 0.8491209834773229
0.33333333333333337 0.8449151985239359
0.3434343434343435 0.8363474492243849
0.3535353535353536 0.8343096005291462
0.36363636363636365 0.8266998155622399
0.37373737373737376 0.8248620332995582
0.38383838383838387 0.8240927536394721
0.393939393939394 0.8156705729319836
0.4040404040404041 0.8132551189457284
0.4141414141414142 0.8099268815898886
0.42424242424242425 0.8095583231534395
0.43434343434343436 0.8070974601508217
0.4444444444444445 0.8066349132295142
0.4545454545454546 0.8039673862985611
0.4646464646464647 0.7990460089508167
0.4747474747474748 0.7977493330040814
0.48484848484848486 0.7953336040840926
0.494949494949495 0.7921230262099357
0.5050505050505051 0.7830601307202466
0.5151515151515152 0.7834064961723053
0.5252525252525253 0.7808183396293757
0.5353535353535354 0.779480719981805
0.5454545454545455 0.779515379236657
0.5555555555555556 0.7769638214282786
0.5656565656565657 0.7795315639560565
0.5757575757575758 0.780929245874898
0.5858585858585859 0.7813004402402217
0.595959595959596 0.7836901425291927
0.6060606060606061 0.7832201981916705
0.6161616161616162 0.7820023836847918
0.6262626262626263 0.7760806318172716
0.6363636363636365 0.7724406303433364
0.6464646464646465 0.7659011791011644
0.6565656565656566 0.7635663010326017
0.6666666666666667 0.7632536656293948
0.6767676767676768 0.7609213019701424
0.686868686868687 0.7549288352121881
0.696969696969697 0.754172751496899
0.7070707070707072 0.7501481481481479
0.7171717171717172 0.745557964946651
0.7272727272727273 0.7424024206137892
0.7373737373737375 0.738364912195342
0.7474747474747475 0.7309980500394547
0.7575757575757577 0.7274398634978729
0.7676767676767677 0.7237614480428967
0.7777777777777778 0.7159423241628541
0.787878787878788 0.7117812183319765
0.797979797979798 0.7058249177318822
0.8080808080808082 0.6982745157649071
0.8181818181818182 0.6894087680867441
0.8282828282828284 0.6846326142891475
0.8383838383838385 0.6683147724742823
0.8484848484848485 0.6607886551405532
0.8585858585858587 0.6504187961566289
0.8686868686868687 0.6346938317972002
0.8787878787878789 0.6238790667058433
0.888888888888889 0.6074639891596878
0.8989898989898991 0.5893257426820219
0.9090909090909092 0.5581525459237512
0.9191919191919192 0.5420500027653283
0.9292929292929294 0.5222349162625597
0.9393939393939394 0.4945948149567992
0.9494949494949496 0.4695559280896356
0.9595959595959597 0.45074605522841443
0.9696969696969697 0.422412987341967
0.9797979797979799 0.38778163563204515
0.98989898989899 0.32120762690756877
1.0 0.19556688897606905


==> data/08/SSC.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 0.9994230197370141
0.8787878787878789 0.9964160296730881
0.888888888888889 0.9903162840453106
0.8989898989898991 0.9819236097565854
0.9090909090909092 0.9700330786633508
0.9191919191919192 0.95226955073218
0.9292929292929294 0.9292320954347381
0.9393939393939394 0.8868211937905304
0.9494949494949496 0.8052671784869015
0.9595959595959597 0.7384667954081622
0.9696969696969697 0.6397325623692743
0.9797979797979799 0.5477436475790625
0.98989898989899 0.4582172323401229
1.0 0.19021272536487646


==> data/08/SSC_rn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 0.9989218384417022
0.4747474747474748 0.9989447538803934
0.48484848484848486 0.9989667155370917
0.494949494949495 0.998987781742541
0.5050505050505051 0.999008006028158
0.5151515151515152 0.9990274378823573
0.5252525252525253 0.9990461231119364
0.5353535353535354 0.9990641039347696
0.5454545454545455 0.9990814194448127
0.5555555555555556 0.9990981058957868
0.5656565656565657 0.9991141969545
0.5757575757575758 0.9982609611393656
0.5858585858585859 0.9982908931955331
0.595959595959596 0.997481834045491
0.6060606060606061 0.9975236995210669
0.6161616161616162 0.9975641957677996
0.6262626262626263 0.9976033888737592
0.6363636363636365 0.997641339416253
0.6464646464646465 0.9976781092732907
0.6565656565656566 0.9961953803126086
0.6666666666666667 0.9952585446202717
0.6767676767676768 0.9948395641263172
0.686868686868687 0.9934717136134625
0.696969696969697 0.9935657178905728
0.7070707070707072 0.9887790083110081
0.7171717171717172 0.9861798377044885
0.7272727272727273 0.9830529353059324
0.7373737373737375 0.9797934067707702
0.7474747474747475 0.9786829671616577
0.7575757575757577 0.974203632380459
0.7676767676767677 0.9709816710450825
0.7777777777777778 0.963551450865328
0.787878787878788 0.9590794932258346
0.797979797979798 0.9538416800013154
0.8080808080808082 0.9487726939855297
0.8181818181818182 0.9395319567056154
0.8282828282828284 0.9317385281069285
0.8383838383838385 0.9241488136258789
0.8484848484848485 0.9143349326881637
0.8585858585858587 0.9024690328969722
0.8686868686868687 0.8851253067121436
0.8787878787878789 0.871872744944509
0.888888888888889 0.8507735982203669
0.8989898989898991 0.8318203240766856
0.9090909090909092 0.8041675834810637
0.9191919191919192 0.7768744638534597
0.9292929292929294 0.7529254048391223
0.9393939393939394 0.7335013957132545
0.9494949494949496 0.6973332526277494
0.9595959595959597 0.6477834028556443
0.9696969696969697 0.6073482465074337
0.9797979797979799 0.5244553510238593
0.98989898989899 0.3767943646650939
1.0 0.10979571609492869


==> data/08/box-graph-darknet-knn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 0.9906716566914091
0.595959595959596 0.990828313718222
0.6060606060606061 0.9909797962138633
0.6161616161616162 0.9903274642922689
0.6262626262626263 0.9890954339371216
0.6363636363636365 0.9477186287669983
0.6464646464646465 0.947099683960699
0.6565656565656566 0.9476082160333331
0.6666666666666667 0.9452476828753341
0.6767676767676768 0.942058308369949
0.686868686868687 0.7782100441443464
0.696969696969697 0.7456750645933952
0.7070707070707072 0.7406111305568247
0.7171717171717172 0.7381990405649677
0.7272727272727273 0.7339319547604933
0.7373737373737375 0.7038048060990795
0.7474747474747475 0.588038277115013
0.7575757575757577 0.3364040357132595
0.7676767676767677 0.33101600658902824
0.7777777777777778 0.32088836978037844
0.787878787878788 0.30220408123529596
0.797979797979798 0.27836870962364646
0.8080808080808082 0.2538731844380857
0.8181818181818182 0.21586421673917672
0.8282828282828284 0.172291779685363
0.8383838383838385 0.11088883479413278
0.8484848484848485 0.08642882370150472
0.8585858585858587 0.0710270947746208
0.8686868686868687 0.06166938290728824
0.8787878787878789 0.056327512707838104
0.888888888888889 0.046899935426824295
0.8989898989898991 0.04193958650210963
0.9090909090909092 0.035596529635597014
0.9191919191919192 0.03105229721949629
0.9292929292929294 0.027377417720640593
0.9393939393939394 0.02496629596482387
0.9494949494949496 0.020727326901073397
0.9595959595959597 0.017490164814436097
0.9696969696969697 0.01507971565088955
0.9797979797979799 0.013956538260538909
0.98989898989899 0.012284339803816968
1.0 0.009947865998154106


==> data/08/box-graph.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 0.9994230197370141
0.8787878787878789 0.9994296478980497
0.888888888888889 0.9989359071423368
0.8989898989898991 0.9983292359920087
0.9090909090909092 0.9952600841671603
0.9191919191919192 0.9935662577987525
0.9292929292929294 0.9721880748925433
0.9393939393939394 0.9447574774695614
0.9494949494949496 0.8583424060844788
0.9595959595959597 0.5210588320206042
0.9696969696969697 0.2099301633003422
0.9797979797979799 0.10469603392068558
0.98989898989899 0.05066888268192905
1.0 0.012394408219842242


==> data/08/overlap.txt <==
0.0 1.0
0.010101010101010102 0.7156789570582675
0.020202020202020204 0.6911428723234685
0.030303030303030304 0.7157117392411511
0.04040404040404041 0.7353130976150158
0.05050505050505051 0.712151698067191
0.06060606060606061 0.7206401363027869
0.07070707070707072 0.698039803980398
0.08080808080808081 0.7032263013656597
0.09090909090909091 0.6833438656675995
0.10101010101010102 0.6682296774703983
0.11111111111111112 0.6618243498226336
0.12121212121212122 0.6578696804106641
0.13131313131313133 0.6360294873910787
0.14141414141414144 0.6337200600624142
0.15151515151515152 0.6189469369344658
0.16161616161616163 0.610895473279478
0.17171717171717174 0.6040919823829295
0.18181818181818182 0.6067242058065742
0.19191919191919193 0.5991773941057942
0.20202020202020204 0.593416932893258
0.21212121212121213 0.5876322835649622
0.22222222222222224 0.5778908183091132
0.23232323232323235 0.5554532591067635
0.24242424242424243 0.553986590523904
0.25252525252525254 0.5368631976889909
0.26262626262626265 0.5243429212699378
0.27272727272727276 0.5084604952902222
0.2828282828282829 0.48363039018285325
0.29292929292929293 0.47360712535635174
0.30303030303030304 0.4524758753487193
0.31313131313131315 0.4365406701119229
0.32323232323232326 0.41561826701218213
0.33333333333333337 0.40553254057438676
0.3434343434343435 0.39103566476955204
0.3535353535353536 0.3831879436343425
0.36363636363636365 0.3794846190229688
0.37373737373737376 0.36920679123126277
0.38383838383838387 0.3558364278585882
0.393939393939394 0.34204654797793255
0.4040404040404041 0.3329339982091077
0.4141414141414142 0.3138795738358178
0.42424242424242425 0.2952200698491013
0.43434343434343436 0.28516883327521403
0.4444444444444445 0.2711299657961873
0.4545454545454546 0.25356960622333014
0.4646464646464647 0.24285162033570268
0.4747474747474748 0.23327541702056132
0.48484848484848486 0.21602991093241147
0.494949494949495 0.2059961542058465
0.5050505050505051 0.19513136718933138
0.5151515151515152 0.19080946416510636
0.5252525252525253 0.18044476107724775
0.5353535353535354 0.17169930983226755
0.5454545454545455 0.1662415832561557
0.5555555555555556 0.15823939051734015
0.5656565656565657 0.15178616049622376
0.5757575757575758 0.14814157665691136
0.5858585858585859 0.14332300701078957
0.595959595959596 0.13784598421948857
0.6060606060606061 0.13269879284255529
0.6161616161616162 0.12786851548727968
0.6262626262626263 0.12347118824997112
0.6363636363636365 0.11732906574949287
0.6464646464646465 0.11194177153411737
0.6565656565656566 0.10489442637405609
0.6666666666666667 0.1002432834435711
0.6767676767676768 0.09614673492750492
0.686868686868687 0.08893268142185864
0.696969696969697 0.0829303607757454
0.7070707070707072 0.07543894005620373
0.7171717171717172 0.07232541418973212
0.7272727272727273 0.06442753430656903
0.7373737373737375 0.05971133606441325
0.7474747474747475 0.05593288775587518
0.7575757575757577 0.05239684033114926
0.7676767676767677 0.04968438817583077
0.7777777777777778 0.04692854156608158
0.787878787878788 0.04444743911592731
0.797979797979798 0.04172825420510824
0.8080808080808082 0.03842730747617839
0.8181818181818182 0.03698017821712658
0.8282828282828284 0.034240555337840144
0.8383838383838385 0.03238912663900799
0.8484848484848485 0.03113952168149183
0.8585858585858587 0.02953050616998729
0.8686868686868687 0.02818885514723076
0.8787878787878789 0.02653979427704572
0.888888888888889 0.025654170797308567
0.8989898989898991 0.024478645384087054
0.9090909090909092 0.02383522234717421
0.9191919191919192 0.022407675775177625
0.9292929292929294 0.0215006072454589
0.9393939393939394 0.02043159950459244
0.9494949494949496 0.019660552093139293
0.9595959595959597 0.0187707652424566
0.9696969696969697 0.017458306429280233
0.9797979797979799 0.016168852433027864
0.98989898989899 0.014364931970586968
1.0 0.011004779407706658


==> data/cyl3d-sub/box-graph-cylinder3d.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 0.9979355644464404
0.7373737373737375 0.9979637867397735
0.7474747474747475 0.9979912478399393
0.7575757575757577 0.9934236740916903
0.7676767676767677 0.9935096432353231
0.7777777777777778 0.993593393817609
0.787878787878788 0.9936750104673397
0.797979797979798 0.967764922462857
0.8080808080808082 0.967210375843469
0.8181818181818182 0.9656693900443046
0.8282828282828284 0.964046235592272
0.8383838383838385 0.825656393141388
0.8484848484848485 0.8253555228750743
0.8585858585858587 0.8090063452601612
0.8686868686868687 0.751318099615249
0.8787878787878789 0.41312013620927346
0.888888888888889 0.3940783466779036
0.8989898989898991 0.3471432053569407
0.9090909090909092 0.2984546845023608
0.9191919191919192 0.21048636631423764
0.9292929292929294 0.11756267167788882
0.9393939393939394 0.08606757033517566
0.9494949494949496 0.06640496540536968
0.9595959595959597 0.04757691266484816
0.9696969696969697 0.03490164533692726
0.9797979797979799 0.02218880299814755
0.98989898989899 0.01697753771718689
1.0 0.010055522216450915


==> data/cyl3d-sub/box-graph-darknet-knn.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 0.9906716566914091
0.595959595959596 0.990828313718222
0.6060606060606061 0.9909797962138633
0.6161616161616162 0.9903274642922689
0.6262626262626263 0.9890954339371216
0.6363636363636365 0.9477186287669983
0.6464646464646465 0.947099683960699
0.6565656565656566 0.9476082160333331
0.6666666666666667 0.9452476828753341
0.6767676767676768 0.942058308369949
0.686868686868687 0.7782100441443464
0.696969696969697 0.7456750645933952
0.7070707070707072 0.7406111305568247
0.7171717171717172 0.7381990405649677
0.7272727272727273 0.7339319547604933
0.7373737373737375 0.7038048060990795
0.7474747474747475 0.588038277115013
0.7575757575757577 0.3364040357132595
0.7676767676767677 0.33101600658902824
0.7777777777777778 0.32088836978037844
0.787878787878788 0.30220408123529596
0.797979797979798 0.27836870962364646
0.8080808080808082 0.2538731844380857
0.8181818181818182 0.21586421673917672
0.8282828282828284 0.172291779685363
0.8383838383838385 0.11088883479413278
0.8484848484848485 0.08642882370150472
0.8585858585858587 0.0710270947746208
0.8686868686868687 0.06166938290728824
0.8787878787878789 0.056327512707838104
0.888888888888889 0.046899935426824295
0.8989898989898991 0.04193958650210963
0.9090909090909092 0.035596529635597014
0.9191919191919192 0.03105229721949629
0.9292929292929294 0.027377417720640593
0.9393939393939394 0.02496629596482387
0.9494949494949496 0.020727326901073397
0.9595959595959597 0.017490164814436097
0.9696969696969697 0.01507971565088955
0.9797979797979799 0.013956538260538909
0.98989898989899 0.012284339803816968
1.0 0.009947865998154106


==> data/cyl3d-sub/box-graph.txt <==
0.0 1.0
0.010101010101010102 1.0
0.020202020202020204 1.0
0.030303030303030304 1.0
0.04040404040404041 1.0
0.05050505050505051 1.0
0.06060606060606061 1.0
0.07070707070707072 1.0
0.08080808080808081 1.0
0.09090909090909091 1.0
0.10101010101010102 1.0
0.11111111111111112 1.0
0.12121212121212122 1.0
0.13131313131313133 1.0
0.14141414141414144 1.0
0.15151515151515152 1.0
0.16161616161616163 1.0
0.17171717171717174 1.0
0.18181818181818182 1.0
0.19191919191919193 1.0
0.20202020202020204 1.0
0.21212121212121213 1.0
0.22222222222222224 1.0
0.23232323232323235 1.0
0.24242424242424243 1.0
0.25252525252525254 1.0
0.26262626262626265 1.0
0.27272727272727276 1.0
0.2828282828282829 1.0
0.29292929292929293 1.0
0.30303030303030304 1.0
0.31313131313131315 1.0
0.32323232323232326 1.0
0.33333333333333337 1.0
0.3434343434343435 1.0
0.3535353535353536 1.0
0.36363636363636365 1.0
0.37373737373737376 1.0
0.38383838383838387 1.0
0.393939393939394 1.0
0.4040404040404041 1.0
0.4141414141414142 1.0
0.42424242424242425 1.0
0.43434343434343436 1.0
0.4444444444444445 1.0
0.4545454545454546 1.0
0.4646464646464647 1.0
0.4747474747474748 1.0
0.48484848484848486 1.0
0.494949494949495 1.0
0.5050505050505051 1.0
0.5151515151515152 1.0
0.5252525252525253 1.0
0.5353535353535354 1.0
0.5454545454545455 1.0
0.5555555555555556 1.0
0.5656565656565657 1.0
0.5757575757575758 1.0
0.5858585858585859 1.0
0.595959595959596 1.0
0.6060606060606061 1.0
0.6161616161616162 1.0
0.6262626262626263 1.0
0.6363636363636365 1.0
0.6464646464646465 1.0
0.6565656565656566 1.0
0.6666666666666667 1.0
0.6767676767676768 1.0
0.686868686868687 1.0
0.696969696969697 1.0
0.7070707070707072 1.0
0.7171717171717172 1.0
0.7272727272727273 1.0
0.7373737373737375 1.0
0.7474747474747475 1.0
0.7575757575757577 1.0
0.7676767676767677 1.0
0.7777777777777778 1.0
0.787878787878788 1.0
0.797979797979798 1.0
0.8080808080808082 1.0
0.8181818181818182 1.0
0.8282828282828284 1.0
0.8383838383838385 1.0
0.8484848484848485 1.0
0.8585858585858587 1.0
0.8686868686868687 0.9994230197370141
0.8787878787878789 0.9994296478980497
0.888888888888889 0.9989359071423368
0.8989898989898991 0.9983292359920087
0.9090909090909092 0.9952600841671603
0.9191919191919192 0.9935662577987525
0.9292929292929294 0.9721880748925433
0.9393939393939394 0.9447574774695614
0.9494949494949496 0.8583424060844788
0.9595959595959597 0.5210588320206042
0.9696969696969697 0.2099301633003422
0.9797979797979799 0.10469603392068558
0.98989898989899 0.05066888268192905
1.0 0.012394408219842242


==> data/pca/box-graph-darknet-knn.txt <==
0.0 1.0
0.0019569471624266144 1.0
0.003913894324853229 1.0
0.005870841487279843 1.0
0.007827788649706457 1.0
0.009784735812133072 1.0
0.011741682974559686 1.0
0.0136986301369863 1.0
0.015655577299412915 1.0
0.01761252446183953 1.0
0.019569471624266144 1.0
0.021526418786692758 1.0
0.023483365949119372 1.0
0.025440313111545987 1.0
0.0273972602739726 1.0
0.029354207436399216 1.0
0.03131115459882583 1.0
0.033268101761252444 1.0
0.03522504892367906 1.0
0.03718199608610567 1.0
0.03913894324853229 1.0
0.0410958904109589 1.0
0.043052837573385516 1.0
0.04500978473581213 1.0
0.046966731898238745 1.0
0.04892367906066536 1.0
0.050880626223091974 1.0
0.05283757338551859 1.0
0.0547945205479452 1.0
0.05675146771037182 1.0
0.05870841487279843 1.0
0.060665362035225046 1.0
0.06262230919765166 1.0
0.06457925636007827 1.0
0.06653620352250489 1.0
0.0684931506849315 1.0
0.07045009784735812 1.0
0.07240704500978473 1.0
0.07436399217221135 1.0
0.07632093933463796 1.0
0.07827788649706457 1.0
0.08023483365949119 1.0
0.0821917808219178 1.0
0.08414872798434442 1.0
0.08610567514677103 1.0
0.08806262230919765 1.0
0.09001956947162426 1.0
0.09197651663405088 1.0
0.09393346379647749 1.0
0.0958904109589041 1.0
0.09784735812133072 1.0
0.09980430528375733 1.0
0.10176125244618395 1.0
0.10371819960861056 1.0
0.10567514677103718 1.0
0.10763209393346379 1.0
0.1095890410958904 1.0
0.11154598825831702 1.0
0.11350293542074363 1.0
0.11545988258317025 1.0
0.11741682974559686 1.0
0.11937377690802348 1.0
0.12133072407045009 1.0
0.1232876712328767 1.0
0.12524461839530332 1.0
0.12720156555772993 1.0
0.12915851272015655 1.0
0.13111545988258316 1.0
0.13307240704500978 1.0
0.1350293542074364 1.0
0.136986301369863 1.0
0.13894324853228962 1.0
0.14090019569471623 1.0
0.14285714285714285 1.0
0.14481409001956946 1.0
0.14677103718199608 1.0
0.1487279843444227 1.0
0.1506849315068493 1.0
0.15264187866927592 1.0
0.15459882583170254 1.0
0.15655577299412915 1.0
0.15851272015655576 1.0
0.16046966731898238 1.0
0.162426614481409 1.0
0.1643835616438356 1.0
0.16634050880626222 1.0
0.16829745596868884 1.0
0.17025440313111545 1.0
0.17221135029354206 1.0
0.17416829745596868 1.0
0.1761252446183953 1.0
0.1780821917808219 1.0
0.18003913894324852 1.0
0.18199608610567514 1.0
0.18395303326810175 1.0
0.18590998043052837 1.0
0.18786692759295498 1.0
0.1898238747553816 1.0
0.1917808219178082 1.0
0.19373776908023482 1.0
0.19569471624266144 1.0
0.19765166340508805 1.0
0.19960861056751467 1.0
0.20156555772994128 1.0
0.2035225048923679 1.0
0.2054794520547945 1.0
0.20743639921722112 1.0
0.20939334637964774 1.0
0.21135029354207435 1.0
0.21330724070450097 1.0
0.21526418786692758 1.0
0.2172211350293542 1.0
0.2191780821917808 1.0
0.22113502935420742 1.0
0.22309197651663404 1.0
0.22504892367906065 1.0
0.22700587084148727 1.0
0.22896281800391388 1.0
0.2309197651663405 1.0
0.2328767123287671 1.0
0.23483365949119372 1.0
0.23679060665362034 1.0
0.23874755381604695 1.0
0.24070450097847357 1.0
0.24266144814090018 1.0
0.2446183953033268 1.0
0.2465753424657534 1.0
0.24853228962818003 1.0
0.25048923679060664 1.0
0.25244618395303325 1.0
0.25440313111545987 1.0
0.2563600782778865 1.0
0.2583170254403131 1.0
0.2602739726027397 1.0
0.2622309197651663 1.0
0.26418786692759294 1.0
0.26614481409001955 1.0
0.26810176125244617 1.0
0.2700587084148728 1.0
0.2720156555772994 1.0
0.273972602739726 1.0
0.2759295499021526 1.0
0.27788649706457924 1.0
0.27984344422700586 1.0
0.28180039138943247 1.0
0.2837573385518591 1.0
0.2857142857142857 1.0
0.2876712328767123 1.0
0.2896281800391389 1.0
0.29158512720156554 1.0
0.29354207436399216 1.0
0.29549902152641877 1.0
0.2974559686888454 1.0
0.299412915851272 1.0
0.3013698630136986 1.0
0.30332681017612523 1.0
0.30528375733855184 1.0
0.30724070450097846 1.0
0.30919765166340507 1.0
0.3111545988258317 1.0
0.3131115459882583 1.0
0.3150684931506849 1.0
0.31702544031311153 1.0
0.31898238747553814 1.0
0.32093933463796476 1.0
0.32289628180039137 1.0
0.324853228962818 1.0
0.3268101761252446 1.0
0.3287671232876712 1.0
0.33072407045009783 1.0
0.33268101761252444 1.0
0.33463796477495106 1.0
0.33659491193737767 1.0
0.3385518590998043 1.0
0.3405088062622309 1.0
0.3424657534246575 1.0
0.34442270058708413 1.0
0.34637964774951074 1.0
0.34833659491193736 1.0
0.350293542074364 1.0
0.3522504892367906 1.0
0.3542074363992172 1.0
0.3561643835616438 1.0
0.35812133072407043 1.0
0.36007827788649704 1.0
0.36203522504892366 1.0
0.3639921722113503 1.0
0.3659491193737769 1.0
0.3679060665362035 1.0
0.3698630136986301 1.0
0.37181996086105673 1.0
0.37377690802348335 1.0
0.37573385518590996 1.0
0.3776908023483366 1.0
0.3796477495107632 1.0
0.3816046966731898 1.0
0.3835616438356164 1.0
0.38551859099804303 1.0
0.38747553816046965 1.0
0.38943248532289626 1.0
0.3913894324853229 1.0
0.3933463796477495 1.0
0.3953033268101761 1.0
0.3972602739726027 1.0
0.39921722113502933 1.0
0.40117416829745595 1.0
0.40313111545988256 1.0
0.4050880626223092 1.0
0.4070450097847358 1.0
0.4090019569471624 1.0
0.410958904109589 1.0
0.41291585127201563 1.0
0.41487279843444225 1.0
0.41682974559686886 1.0
0.4187866927592955 1.0
0.4207436399217221 1.0
0.4227005870841487 1.0
0.4246575342465753 1.0
0.42661448140900193 1.0
0.42857142857142855 1.0
0.43052837573385516 1.0
0.4324853228962818 1.0
0.4344422700587084 1.0
0.436399217221135 1.0
0.4383561643835616 1.0
0.44031311154598823 1.0
0.44227005870841485 1.0
0.44422700587084146 1.0
0.4461839530332681 1.0
0.4481409001956947 1.0
0.4500978473581213 1.0
0.4520547945205479 1.0
0.45401174168297453 1.0
0.45596868884540115 1.0
0.45792563600782776 1.0
0.4598825831702544 1.0
0.461839530332681 1.0
0.4637964774951076 1.0
0.4657534246575342 1.0
0.46771037181996084 1.0
0.46966731898238745 1.0
0.47162426614481406 1.0
0.4735812133072407 1.0
0.4755381604696673 1.0
0.4774951076320939 1.0
0.4794520547945205 1.0
0.48140900195694714 1.0
0.48336594911937375 1.0
0.48532289628180036 1.0
0.487279843444227 1.0
0.4892367906066536 1.0
0.4911937377690802 1.0
0.4931506849315068 1.0
0.49510763209393344 1.0
0.49706457925636005 1.0
0.49902152641878667 1.0
0.5009784735812133 1.0
0.5029354207436398 1.0
0.5048923679060665 1.0
0.5068493150684932 1.0
0.5088062622309197 1.0
0.5107632093933463 1.0
0.512720156555773 1.0
0.5146771037181996 1.0
0.5166340508806262 1.0
0.5185909980430528 1.0
0.5205479452054794 1.0
0.5225048923679061 1.0
0.5244618395303327 1.0
0.5264187866927592 1.0
0.5283757338551859 1.0
0.5303326810176126 1.0
0.5322896281800391 1.0
0.5342465753424657 1.0
0.5362035225048923 1.0
0.538160469667319 1.0
0.5401174168297456 1.0
0.5420743639921721 1.0
0.5440313111545988 1.0
0.5459882583170255 1.0
0.547945205479452 1.0
0.5499021526418786 1.0
0.5518590998043053 1.0
0.5538160469667319 1.0
0.5557729941291585 1.0
0.557729941291585 1.0
0.5596868884540117 1.0
0.5616438356164384 1.0
0.5636007827788649 1.0
0.5655577299412915 1.0
0.5675146771037182 1.0
0.5694716242661448 1.0
0.5714285714285714 1.0
0.573385518590998 1.0
0.5753424657534246 1.0
0.5772994129158513 1.0
0.5792563600782779 1.0
0.5812133072407044 1.0
0.5831702544031311 1.0
0.5851272015655578 1.0
0.5870841487279843 1.0
0.5890410958904109 1.0
0.5909980430528375 1.0
0.5929549902152642 1.0
0.5949119373776908 1.0
0.5968688845401173 1.0
0.598825831702544 1.0
0.6007827788649707 1.0
0.6027397260273972 1.0
0.6046966731898238 1.0
0.6066536203522505 1.0
0.6086105675146771 1.0
0.6105675146771037 1.0
0.6125244618395302 1.0
0.6144814090019569 1.0
0.6164383561643836 1.0
0.6183953033268101 1.0
0.6203522504892367 1.0
0.6223091976516634 1.0
0.62426614481409 1.0
0.6262230919765166 1.0
0.6281800391389432 1.0
0.6301369863013698 1.0
0.6320939334637965 1.0
0.6340508806262231 1.0
0.6360078277886496 1.0
0.6379647749510763 1.0
0.639921722113503 1.0
0.6418786692759295 1.0
0.6438356164383561 1.0
0.6457925636007827 1.0
0.6477495107632094 1.0
0.649706457925636 1.0
0.6516634050880625 1.0
0.6536203522504892 1.0
0.6555772994129159 1.0
0.6575342465753424 1.0
0.659491193737769 1.0
0.6614481409001957 1.0
0.6634050880626223 1.0
0.6653620352250489 1.0
0.6673189823874754 1.0
0.6692759295499021 1.0
0.6712328767123288 1.0
0.6731898238747553 1.0
0.6751467710371819 1.0
0.6771037181996086 1.0
0.6790606653620352 1.0
0.6810176125244618 1.0
0.6829745596868884 1.0
0.684931506849315 1.0
0.6868884540117417 1.0
0.6888454011741683 1.0
0.6908023483365948 1.0
0.6927592954990215 1.0
0.6947162426614482 1.0
0.6966731898238747 1.0
0.6986301369863013 1.0
0.700587084148728 1.0
0.7025440313111546 1.0
0.7045009784735812 1.0
0.7064579256360077 1.0
0.7084148727984344 1.0
0.7103718199608611 1.0
0.7123287671232876 1.0
0.7142857142857142 1.0
0.7162426614481409 1.0
0.7181996086105675 1.0
0.7201565557729941 1.0
0.7221135029354206 1.0
0.7240704500978473 1.0
0.726027397260274 1.0
0.7279843444227005 1.0
0.7299412915851271 1.0
0.7318982387475538 1.0
0.7338551859099804 1.0
0.735812133072407 1.0
0.7377690802348336 1.0
0.7397260273972602 1.0
0.7416829745596869 1.0
0.7436399217221135 1.0
0.74559686888454 1.0
0.7475538160469667 1.0
0.7495107632093934 1.0
0.7514677103718199 1.0
0.7534246575342465 1.0
0.7553816046966731 1.0
0.7573385518590998 1.0
0.7592954990215264 1.0
0.7612524461839529 1.0
0.7632093933463796 1.0
0.7651663405088063 1.0
0.7671232876712328 1.0
0.7690802348336594 1.0
0.7710371819960861 1.0
0.7729941291585127 1.0
0.7749510763209393 1.0
0.7769080234833659 1.0
0.7788649706457925 1.0
0.7808219178082192 1.0
0.7827788649706457 1.0
0.7847358121330723 1.0
0.786692759295499 1.0
0.7886497064579256 1.0
0.7906066536203522 1.0
0.7925636007827788 1.0
0.7945205479452054 1.0
0.7964774951076321 1.0
0.7984344422700587 1.0
0.8003913894324852 1.0
0.8023483365949119 1.0
0.8043052837573386 1.0
0.8062622309197651 1.0
0.8082191780821917 1.0
0.8101761252446184 1.0
0.812133072407045 1.0
0.8140900195694716 1.0
0.8160469667318981 1.0
0.8180039138943248 1.0
0.8199608610567515 1.0
0.821917808219178 1.0
0.8238747553816046 1.0
0.8258317025440313 1.0
0.8277886497064579 1.0
0.8297455968688845 1.0
0.831702544031311 1.0
0.8336594911937377 1.0
0.8356164383561644 1.0
0.837573385518591 1.0
0.8395303326810175 1.0
0.8414872798434442 1.0
0.8434442270058709 1.0
0.8454011741682974 1.0
0.847358121330724 1.0
0.8493150684931506 1.0
0.8512720156555773 1.0
0.8532289628180039 1.0
0.8551859099804304 1.0
0.8571428571428571 1.0
0.8590998043052838 1.0
0.8610567514677103 1.0
0.8630136986301369 1.0
0.8649706457925636 1.0
0.8669275929549902 1.0
0.8688845401174168 1.0
0.8708414872798433 1.0
0.87279843444227 1.0
0.8747553816046967 1.0
0.8767123287671232 1.0
0.8786692759295498 1.0
0.8806262230919765 1.0
0.8825831702544031 1.0
0.8845401174168297 1.0
0.8864970645792563 1.0
0.8884540117416829 1.0
0.8904109589041096 1.0
0.8923679060665362 1.0
0.8943248532289627 1.0
0.8962818003913894 1.0
0.898238747553816 1.0
0.9001956947162426 1.0
0.9021526418786692 1.0
0.9041095890410958 1.0
0.9060665362035225 1.0
0.9080234833659491 1.0
0.9099804305283756 1.0
0.9119373776908023 1.0
0.913894324853229 1.0
0.9158512720156555 1.0
0.9178082191780821 1.0
0.9197651663405088 1.0
0.9217221135029354 1.0
0.923679060665362 1.0
0.9256360078277885 1.0
0.9275929549902152 1.0
0.9295499021526419 1.0
0.9315068493150684 1.0
0.933463796477495 1.0
0.9354207436399217 1.0
0.9373776908023483 1.0
0.9393346379647749 1.0
0.9412915851272015 1.0
0.9432485322896281 1.0
0.9452054794520548 1.0
0.9471624266144814 1.0
0.9491193737769079 1.0
0.9510763209393346 1.0
0.9530332681017613 1.0
0.9549902152641878 1.0
0.9569471624266144 1.0
0.958904109589041 1.0
0.9608610567514677 1.0
0.9628180039138943 1.0
0.9647749510763208 1.0
0.9667318982387475 1.0
0.9686888454011742 1.0
0.9706457925636007 1.0
0.9726027397260273 1.0
0.974559686888454 1.0
0.9765166340508806 1.0
0.9784735812133072 1.0
0.9804305283757337 1.0
0.9823874755381604 1.0
0.9843444227005871 1.0
0.9863013698630136 1.0
0.9882583170254402 1.0
0.9902152641878669 0.9999644583069015
0.9921722113502935 0.9990927806683177
0.9941291585127201 0.9989036522155454
0.9960861056751467 0.9972689918789377
0.9980430528375733 0.7902358767771177
1.0 0.03750690593603569


==> data/pca/box-graph.txt <==
0.0 1.0
0.0019569471624266144 1.0
0.003913894324853229 1.0
0.005870841487279843 1.0
0.007827788649706457 1.0
0.009784735812133072 1.0
0.011741682974559686 1.0
0.0136986301369863 1.0
0.015655577299412915 1.0
0.01761252446183953 1.0
0.019569471624266144 1.0
0.021526418786692758 1.0
0.023483365949119372 1.0
0.025440313111545987 1.0
0.0273972602739726 1.0
0.029354207436399216 1.0
0.03131115459882583 1.0
0.033268101761252444 1.0
0.03522504892367906 1.0
0.03718199608610567 1.0
0.03913894324853229 1.0
0.0410958904109589 1.0
0.043052837573385516 1.0
0.04500978473581213 1.0
0.046966731898238745 1.0
0.04892367906066536 1.0
0.050880626223091974 1.0
0.05283757338551859 1.0
0.0547945205479452 1.0
0.05675146771037182 1.0
0.05870841487279843 1.0
0.060665362035225046 1.0
0.06262230919765166 1.0
0.06457925636007827 1.0
0.06653620352250489 1.0
0.0684931506849315 1.0
0.07045009784735812 1.0
0.07240704500978473 1.0
0.07436399217221135 1.0
0.07632093933463796 1.0
0.07827788649706457 1.0
0.08023483365949119 1.0
0.0821917808219178 1.0
0.08414872798434442 1.0
0.08610567514677103 1.0
0.08806262230919765 1.0
0.09001956947162426 1.0
0.09197651663405088 1.0
0.09393346379647749 1.0
0.0958904109589041 1.0
0.09784735812133072 1.0
0.09980430528375733 1.0
0.10176125244618395 1.0
0.10371819960861056 1.0
0.10567514677103718 1.0
0.10763209393346379 1.0
0.1095890410958904 1.0
0.11154598825831702 1.0
0.11350293542074363 1.0
0.11545988258317025 1.0
0.11741682974559686 1.0
0.11937377690802348 1.0
0.12133072407045009 1.0
0.1232876712328767 1.0
0.12524461839530332 1.0
0.12720156555772993 1.0
0.12915851272015655 1.0
0.13111545988258316 1.0
0.13307240704500978 1.0
0.1350293542074364 1.0
0.136986301369863 1.0
0.13894324853228962 1.0
0.14090019569471623 1.0
0.14285714285714285 1.0
0.14481409001956946 1.0
0.14677103718199608 1.0
0.1487279843444227 1.0
0.1506849315068493 1.0
0.15264187866927592 1.0
0.15459882583170254 1.0
0.15655577299412915 1.0
0.15851272015655576 1.0
0.16046966731898238 1.0
0.162426614481409 1.0
0.1643835616438356 1.0
0.16634050880626222 1.0
0.16829745596868884 1.0
0.17025440313111545 1.0
0.17221135029354206 1.0
0.17416829745596868 1.0
0.1761252446183953 1.0
0.1780821917808219 1.0
0.18003913894324852 1.0
0.18199608610567514 1.0
0.18395303326810175 1.0
0.18590998043052837 1.0
0.18786692759295498 1.0
0.1898238747553816 1.0
0.1917808219178082 1.0
0.19373776908023482 1.0
0.19569471624266144 1.0
0.19765166340508805 1.0
0.19960861056751467 1.0
0.20156555772994128 1.0
0.2035225048923679 1.0
0.2054794520547945 1.0
0.20743639921722112 1.0
0.20939334637964774 1.0
0.21135029354207435 1.0
0.21330724070450097 1.0
0.21526418786692758 1.0
0.2172211350293542 1.0
0.2191780821917808 1.0
0.22113502935420742 1.0
0.22309197651663404 1.0
0.22504892367906065 1.0
0.22700587084148727 1.0
0.22896281800391388 1.0
0.2309197651663405 1.0
0.2328767123287671 1.0
0.23483365949119372 1.0
0.23679060665362034 1.0
0.23874755381604695 1.0
0.24070450097847357 1.0
0.24266144814090018 1.0
0.2446183953033268 1.0
0.2465753424657534 1.0
0.24853228962818003 1.0
0.25048923679060664 1.0
0.25244618395303325 1.0
0.25440313111545987 1.0
0.2563600782778865 1.0
0.2583170254403131 1.0
0.2602739726027397 1.0
0.2622309197651663 1.0
0.26418786692759294 1.0
0.26614481409001955 1.0
0.26810176125244617 1.0
0.2700587084148728 1.0
0.2720156555772994 1.0
0.273972602739726 1.0
0.2759295499021526 1.0
0.27788649706457924 1.0
0.27984344422700586 1.0
0.28180039138943247 1.0
0.2837573385518591 1.0
0.2857142857142857 1.0
0.2876712328767123 1.0
0.2896281800391389 1.0
0.29158512720156554 1.0
0.29354207436399216 1.0
0.29549902152641877 1.0
0.2974559686888454 1.0
0.299412915851272 1.0
0.3013698630136986 1.0
0.30332681017612523 1.0
0.30528375733855184 1.0
0.30724070450097846 1.0
0.30919765166340507 1.0
0.3111545988258317 1.0
0.3131115459882583 1.0
0.3150684931506849 1.0
0.31702544031311153 1.0
0.31898238747553814 1.0
0.32093933463796476 1.0
0.32289628180039137 1.0
0.324853228962818 1.0
0.3268101761252446 1.0
0.3287671232876712 1.0
0.33072407045009783 1.0
0.33268101761252444 1.0
0.33463796477495106 1.0
0.33659491193737767 1.0
0.3385518590998043 1.0
0.3405088062622309 1.0
0.3424657534246575 1.0
0.34442270058708413 1.0
0.34637964774951074 1.0
0.34833659491193736 1.0
0.350293542074364 1.0
0.3522504892367906 1.0
0.3542074363992172 1.0
0.3561643835616438 1.0
0.35812133072407043 1.0
0.36007827788649704 1.0
0.36203522504892366 1.0
0.3639921722113503 1.0
0.3659491193737769 1.0
0.3679060665362035 1.0
0.3698630136986301 1.0
0.37181996086105673 1.0
0.37377690802348335 1.0
0.37573385518590996 1.0
0.3776908023483366 1.0
0.3796477495107632 1.0
0.3816046966731898 1.0
0.3835616438356164 1.0
0.38551859099804303 1.0
0.38747553816046965 1.0
0.38943248532289626 1.0
0.3913894324853229 1.0
0.3933463796477495 1.0
0.3953033268101761 1.0
0.3972602739726027 1.0
0.39921722113502933 1.0
0.40117416829745595 1.0
0.40313111545988256 1.0
0.4050880626223092 1.0
0.4070450097847358 1.0
0.4090019569471624 1.0
0.410958904109589 1.0
0.41291585127201563 1.0
0.41487279843444225 1.0
0.41682974559686886 1.0
0.4187866927592955 1.0
0.4207436399217221 1.0
0.4227005870841487 1.0
0.4246575342465753 1.0
0.42661448140900193 1.0
0.42857142857142855 1.0
0.43052837573385516 1.0
0.4324853228962818 1.0
0.4344422700587084 1.0
0.436399217221135 1.0
0.4383561643835616 1.0
0.44031311154598823 1.0
0.44227005870841485 1.0
0.44422700587084146 1.0
0.4461839530332681 1.0
0.4481409001956947 1.0
0.4500978473581213 1.0
0.4520547945205479 1.0
0.45401174168297453 1.0
0.45596868884540115 1.0
0.45792563600782776 1.0
0.4598825831702544 1.0
0.461839530332681 1.0
0.4637964774951076 1.0
0.4657534246575342 1.0
0.46771037181996084 1.0
0.46966731898238745 1.0
0.47162426614481406 1.0
0.4735812133072407 1.0
0.4755381604696673 1.0
0.4774951076320939 1.0
0.4794520547945205 1.0
0.48140900195694714 1.0
0.48336594911937375 1.0
0.48532289628180036 1.0
0.487279843444227 1.0
0.4892367906066536 1.0
0.4911937377690802 1.0
0.4931506849315068 1.0
0.49510763209393344 1.0
0.49706457925636005 1.0
0.49902152641878667 1.0
0.5009784735812133 1.0
0.5029354207436398 1.0
0.5048923679060665 1.0
0.5068493150684932 1.0
0.5088062622309197 1.0
0.5107632093933463 1.0
0.512720156555773 1.0
0.5146771037181996 1.0
0.5166340508806262 1.0
0.5185909980430528 1.0
0.5205479452054794 1.0
0.5225048923679061 1.0
0.5244618395303327 1.0
0.5264187866927592 1.0
0.5283757338551859 1.0
0.5303326810176126 1.0
0.5322896281800391 1.0
0.5342465753424657 1.0
0.5362035225048923 1.0
0.538160469667319 1.0
0.5401174168297456 1.0
0.5420743639921721 1.0
0.5440313111545988 1.0
0.5459882583170255 1.0
0.547945205479452 1.0
0.5499021526418786 1.0
0.5518590998043053 1.0
0.5538160469667319 1.0
0.5557729941291585 1.0
0.557729941291585 1.0
0.5596868884540117 1.0
0.5616438356164384 1.0
0.5636007827788649 1.0
0.5655577299412915 1.0
0.5675146771037182 1.0
0.5694716242661448 1.0
0.5714285714285714 1.0
0.573385518590998 1.0
0.5753424657534246 1.0
0.5772994129158513 1.0
0.5792563600782779 1.0
0.5812133072407044 1.0
0.5831702544031311 1.0
0.5851272015655578 1.0
0.5870841487279843 1.0
0.5890410958904109 1.0
0.5909980430528375 1.0
0.5929549902152642 1.0
0.5949119373776908 1.0
0.5968688845401173 1.0
0.598825831702544 1.0
0.6007827788649707 1.0
0.6027397260273972 1.0
0.6046966731898238 1.0
0.6066536203522505 1.0
0.6086105675146771 1.0
0.6105675146771037 1.0
0.6125244618395302 1.0
0.6144814090019569 1.0
0.6164383561643836 1.0
0.6183953033268101 1.0
0.6203522504892367 1.0
0.6223091976516634 1.0
0.62426614481409 1.0
0.6262230919765166 1.0
0.6281800391389432 1.0
0.6301369863013698 1.0
0.6320939334637965 1.0
0.6340508806262231 1.0
0.6360078277886496 1.0
0.6379647749510763 1.0
0.639921722113503 1.0
0.6418786692759295 1.0
0.6438356164383561 1.0
0.6457925636007827 1.0
0.6477495107632094 1.0
0.649706457925636 1.0
0.6516634050880625 1.0
0.6536203522504892 1.0
0.6555772994129159 1.0
0.6575342465753424 1.0
0.659491193737769 1.0
0.6614481409001957 1.0
0.6634050880626223 1.0
0.6653620352250489 1.0
0.6673189823874754 1.0
0.6692759295499021 1.0
0.6712328767123288 1.0
0.6731898238747553 1.0
0.6751467710371819 1.0
0.6771037181996086 1.0
0.6790606653620352 1.0
0.6810176125244618 1.0
0.6829745596868884 1.0
0.684931506849315 1.0
0.6868884540117417 1.0
0.6888454011741683 1.0
0.6908023483365948 1.0
0.6927592954990215 1.0
0.6947162426614482 1.0
0.6966731898238747 1.0
0.6986301369863013 1.0
0.700587084148728 1.0
0.7025440313111546 1.0
0.7045009784735812 1.0
0.7064579256360077 1.0
0.7084148727984344 1.0
0.7103718199608611 1.0
0.7123287671232876 1.0
0.7142857142857142 1.0
0.7162426614481409 1.0
0.7181996086105675 1.0
0.7201565557729941 1.0
0.7221135029354206 1.0
0.7240704500978473 1.0
0.726027397260274 1.0
0.7279843444227005 1.0
0.7299412915851271 1.0
0.7318982387475538 1.0
0.7338551859099804 1.0
0.735812133072407 1.0
0.7377690802348336 1.0
0.7397260273972602 1.0
0.7416829745596869 1.0
0.7436399217221135 1.0
0.74559686888454 1.0
0.7475538160469667 1.0
0.7495107632093934 1.0
0.7514677103718199 1.0
0.7534246575342465 1.0
0.7553816046966731 1.0
0.7573385518590998 1.0
0.7592954990215264 1.0
0.7612524461839529 1.0
0.7632093933463796 1.0
0.7651663405088063 1.0
0.7671232876712328 1.0
0.7690802348336594 1.0
0.7710371819960861 1.0
0.7729941291585127 1.0
0.7749510763209393 1.0
0.7769080234833659 1.0
0.7788649706457925 1.0
0.7808219178082192 1.0
0.7827788649706457 1.0
0.7847358121330723 1.0
0.786692759295499 1.0
0.7886497064579256 1.0
0.7906066536203522 1.0
0.7925636007827788 1.0
0.7945205479452054 1.0
0.7964774951076321 1.0
0.7984344422700587 1.0
0.8003913894324852 1.0
0.8023483365949119 1.0
0.8043052837573386 1.0
0.8062622309197651 1.0
0.8082191780821917 1.0
0.8101761252446184 1.0
0.812133072407045 1.0
0.8140900195694716 1.0
0.8160469667318981 1.0
0.8180039138943248 1.0
0.8199608610567515 1.0
0.821917808219178 1.0
0.8238747553816046 1.0
0.8258317025440313 1.0
0.8277886497064579 1.0
0.8297455968688845 1.0
0.831702544031311 1.0
0.8336594911937377 1.0
0.8356164383561644 1.0
0.837573385518591 1.0
0.8395303326810175 1.0
0.8414872798434442 1.0
0.8434442270058709 1.0
0.8454011741682974 1.0
0.847358121330724 1.0
0.8493150684931506 1.0
0.8512720156555773 1.0
0.8532289628180039 1.0
0.8551859099804304 1.0
0.8571428571428571 1.0
0.8590998043052838 1.0
0.8610567514677103 1.0
0.8630136986301369 1.0
0.8649706457925636 1.0
0.8669275929549902 1.0
0.8688845401174168 1.0
0.8708414872798433 1.0
0.87279843444227 1.0
0.8747553816046967 1.0
0.8767123287671232 1.0
0.8786692759295498 1.0
0.8806262230919765 1.0
0.8825831702544031 1.0
0.8845401174168297 1.0
0.8864970645792563 1.0
0.8884540117416829 1.0
0.8904109589041096 1.0
0.8923679060665362 1.0
0.8943248532289627 1.0
0.8962818003913894 1.0
0.898238747553816 1.0
0.9001956947162426 1.0
0.9021526418786692 1.0
0.9041095890410958 1.0
0.9060665362035225 1.0
0.9080234833659491 1.0
0.9099804305283756 1.0
0.9119373776908023 1.0
0.913894324853229 1.0
0.9158512720156555 1.0
0.9178082191780821 1.0
0.9197651663405088 1.0
0.9217221135029354 1.0
0.923679060665362 1.0
0.9256360078277885 1.0
0.9275929549902152 1.0
0.9295499021526419 1.0
0.9315068493150684 1.0
0.933463796477495 1.0
0.9354207436399217 1.0
0.9373776908023483 1.0
0.9393346379647749 1.0
0.9412915851272015 1.0
0.9432485322896281 1.0
0.9452054794520548 1.0
0.9471624266144814 1.0
0.9491193737769079 1.0
0.9510763209393346 1.0
0.9530332681017613 1.0
0.9549902152641878 1.0
0.9569471624266144 1.0
0.958904109589041 1.0
0.9608610567514677 1.0
0.9628180039138943 1.0
0.9647749510763208 1.0
0.9667318982387475 1.0
0.9686888454011742 1.0
0.9706457925636007 1.0
0.9726027397260273 1.0
0.974559686888454 1.0
0.9765166340508806 1.0
0.9784735812133072 1.0
0.9804305283757337 1.0
0.9823874755381604 1.0
0.9843444227005871 1.0
0.9863013698630136 1.0
0.9882583170254402 1.0
0.9902152641878669 1.0
0.9921722113502935 1.0
0.9941291585127201 1.0
0.9960861056751467 1.0
0.9980430528375733 1.0
1.0 0.9541905257678293


==> data/pca/pca-box-graph-darknet-knn.txt <==
0.0 1.0
0.0019569471624266144 1.0
0.003913894324853229 1.0
0.005870841487279843 1.0
0.007827788649706457 1.0
0.009784735812133072 1.0
0.011741682974559686 1.0
0.0136986301369863 1.0
0.015655577299412915 1.0
0.01761252446183953 1.0
0.019569471624266144 1.0
0.021526418786692758 1.0
0.023483365949119372 1.0
0.025440313111545987 1.0
0.0273972602739726 1.0
0.029354207436399216 1.0
0.03131115459882583 1.0
0.033268101761252444 1.0
0.03522504892367906 1.0
0.03718199608610567 1.0
0.03913894324853229 1.0
0.0410958904109589 1.0
0.043052837573385516 1.0
0.04500978473581213 1.0
0.046966731898238745 1.0
0.04892367906066536 1.0
0.050880626223091974 1.0
0.05283757338551859 1.0
0.0547945205479452 1.0
0.05675146771037182 1.0
0.05870841487279843 1.0
0.060665362035225046 1.0
0.06262230919765166 1.0
0.06457925636007827 1.0
0.06653620352250489 1.0
0.0684931506849315 1.0
0.07045009784735812 1.0
0.07240704500978473 1.0
0.07436399217221135 1.0
0.07632093933463796 1.0
0.07827788649706457 1.0
0.08023483365949119 1.0
0.0821917808219178 1.0
0.08414872798434442 1.0
0.08610567514677103 1.0
0.08806262230919765 1.0
0.09001956947162426 1.0
0.09197651663405088 1.0
0.09393346379647749 1.0
0.0958904109589041 1.0
0.09784735812133072 1.0
0.09980430528375733 1.0
0.10176125244618395 1.0
0.10371819960861056 1.0
0.10567514677103718 1.0
0.10763209393346379 1.0
0.1095890410958904 1.0
0.11154598825831702 1.0
0.11350293542074363 1.0
0.11545988258317025 1.0
0.11741682974559686 1.0
0.11937377690802348 1.0
0.12133072407045009 1.0
0.1232876712328767 1.0
0.12524461839530332 1.0
0.12720156555772993 1.0
0.12915851272015655 1.0
0.13111545988258316 1.0
0.13307240704500978 1.0
0.1350293542074364 1.0
0.136986301369863 1.0
0.13894324853228962 1.0
0.14090019569471623 1.0
0.14285714285714285 1.0
0.14481409001956946 1.0
0.14677103718199608 1.0
0.1487279843444227 1.0
0.1506849315068493 1.0
0.15264187866927592 1.0
0.15459882583170254 1.0
0.15655577299412915 1.0
0.15851272015655576 1.0
0.16046966731898238 1.0
0.162426614481409 1.0
0.1643835616438356 1.0
0.16634050880626222 1.0
0.16829745596868884 1.0
0.17025440313111545 1.0
0.17221135029354206 1.0
0.17416829745596868 1.0
0.1761252446183953 1.0
0.1780821917808219 1.0
0.18003913894324852 1.0
0.18199608610567514 1.0
0.18395303326810175 1.0
0.18590998043052837 1.0
0.18786692759295498 1.0
0.1898238747553816 1.0
0.1917808219178082 1.0
0.19373776908023482 1.0
0.19569471624266144 1.0
0.19765166340508805 1.0
0.19960861056751467 1.0
0.20156555772994128 1.0
0.2035225048923679 1.0
0.2054794520547945 1.0
0.20743639921722112 1.0
0.20939334637964774 1.0
0.21135029354207435 1.0
0.21330724070450097 1.0
0.21526418786692758 1.0
0.2172211350293542 1.0
0.2191780821917808 1.0
0.22113502935420742 1.0
0.22309197651663404 1.0
0.22504892367906065 1.0
0.22700587084148727 1.0
0.22896281800391388 1.0
0.2309197651663405 1.0
0.2328767123287671 1.0
0.23483365949119372 1.0
0.23679060665362034 1.0
0.23874755381604695 1.0
0.24070450097847357 1.0
0.24266144814090018 1.0
0.2446183953033268 1.0
0.2465753424657534 1.0
0.24853228962818003 1.0
0.25048923679060664 1.0
0.25244618395303325 1.0
0.25440313111545987 1.0
0.2563600782778865 1.0
0.2583170254403131 1.0
0.2602739726027397 1.0
0.2622309197651663 1.0
0.26418786692759294 1.0
0.26614481409001955 1.0
0.26810176125244617 1.0
0.2700587084148728 1.0
0.2720156555772994 1.0
0.273972602739726 1.0
0.2759295499021526 1.0
0.27788649706457924 1.0
0.27984344422700586 1.0
0.28180039138943247 1.0
0.2837573385518591 1.0
0.2857142857142857 1.0
0.2876712328767123 1.0
0.2896281800391389 1.0
0.29158512720156554 1.0
0.29354207436399216 1.0
0.29549902152641877 1.0
0.2974559686888454 1.0
0.299412915851272 1.0
0.3013698630136986 1.0
0.30332681017612523 1.0
0.30528375733855184 1.0
0.30724070450097846 1.0
0.30919765166340507 1.0
0.3111545988258317 1.0
0.3131115459882583 1.0
0.3150684931506849 1.0
0.31702544031311153 1.0
0.31898238747553814 1.0
0.32093933463796476 1.0
0.32289628180039137 1.0
0.324853228962818 1.0
0.3268101761252446 1.0
0.3287671232876712 1.0
0.33072407045009783 1.0
0.33268101761252444 1.0
0.33463796477495106 1.0
0.33659491193737767 1.0
0.3385518590998043 1.0
0.3405088062622309 1.0
0.3424657534246575 1.0
0.34442270058708413 1.0
0.34637964774951074 1.0
0.34833659491193736 1.0
0.350293542074364 1.0
0.3522504892367906 1.0
0.3542074363992172 1.0
0.3561643835616438 1.0
0.35812133072407043 1.0
0.36007827788649704 1.0
0.36203522504892366 1.0
0.3639921722113503 1.0
0.3659491193737769 1.0
0.3679060665362035 1.0
0.3698630136986301 1.0
0.37181996086105673 1.0
0.37377690802348335 1.0
0.37573385518590996 1.0
0.3776908023483366 1.0
0.3796477495107632 1.0
0.3816046966731898 1.0
0.3835616438356164 1.0
0.38551859099804303 1.0
0.38747553816046965 1.0
0.38943248532289626 1.0
0.3913894324853229 1.0
0.3933463796477495 1.0
0.3953033268101761 1.0
0.3972602739726027 1.0
0.39921722113502933 1.0
0.40117416829745595 1.0
0.40313111545988256 1.0
0.4050880626223092 1.0
0.4070450097847358 1.0
0.4090019569471624 1.0
0.410958904109589 1.0
0.41291585127201563 1.0
0.41487279843444225 1.0
0.41682974559686886 1.0
0.4187866927592955 1.0
0.4207436399217221 1.0
0.4227005870841487 1.0
0.4246575342465753 1.0
0.42661448140900193 1.0
0.42857142857142855 1.0
0.43052837573385516 1.0
0.4324853228962818 1.0
0.4344422700587084 1.0
0.436399217221135 1.0
0.4383561643835616 1.0
0.44031311154598823 1.0
0.44227005870841485 1.0
0.44422700587084146 1.0
0.4461839530332681 1.0
0.4481409001956947 1.0
0.4500978473581213 1.0
0.4520547945205479 1.0
0.45401174168297453 1.0
0.45596868884540115 1.0
0.45792563600782776 1.0
0.4598825831702544 1.0
0.461839530332681 1.0
0.4637964774951076 1.0
0.4657534246575342 1.0
0.46771037181996084 1.0
0.46966731898238745 1.0
0.47162426614481406 1.0
0.4735812133072407 1.0
0.4755381604696673 1.0
0.4774951076320939 1.0
0.4794520547945205 1.0
0.48140900195694714 1.0
0.48336594911937375 1.0
0.48532289628180036 1.0
0.487279843444227 1.0
0.4892367906066536 1.0
0.4911937377690802 1.0
0.4931506849315068 1.0
0.49510763209393344 1.0
0.49706457925636005 1.0
0.49902152641878667 1.0
0.5009784735812133 1.0
0.5029354207436398 1.0
0.5048923679060665 1.0
0.5068493150684932 1.0
0.5088062622309197 1.0
0.5107632093933463 1.0
0.512720156555773 1.0
0.5146771037181996 1.0
0.5166340508806262 1.0
0.5185909980430528 1.0
0.5205479452054794 1.0
0.5225048923679061 1.0
0.5244618395303327 1.0
0.5264187866927592 1.0
0.5283757338551859 1.0
0.5303326810176126 1.0
0.5322896281800391 1.0
0.5342465753424657 1.0
0.5362035225048923 1.0
0.538160469667319 1.0
0.5401174168297456 1.0
0.5420743639921721 1.0
0.5440313111545988 1.0
0.5459882583170255 1.0
0.547945205479452 1.0
0.5499021526418786 1.0
0.5518590998043053 1.0
0.5538160469667319 1.0
0.5557729941291585 1.0
0.557729941291585 1.0
0.5596868884540117 1.0
0.5616438356164384 1.0
0.5636007827788649 1.0
0.5655577299412915 1.0
0.5675146771037182 1.0
0.5694716242661448 1.0
0.5714285714285714 1.0
0.573385518590998 1.0
0.5753424657534246 1.0
0.5772994129158513 1.0
0.5792563600782779 1.0
0.5812133072407044 1.0
0.5831702544031311 1.0
0.5851272015655578 1.0
0.5870841487279843 1.0
0.5890410958904109 1.0
0.5909980430528375 1.0
0.5929549902152642 1.0
0.5949119373776908 1.0
0.5968688845401173 1.0
0.598825831702544 1.0
0.6007827788649707 1.0
0.6027397260273972 1.0
0.6046966731898238 1.0
0.6066536203522505 1.0
0.6086105675146771 1.0
0.6105675146771037 1.0
0.6125244618395302 1.0
0.6144814090019569 1.0
0.6164383561643836 1.0
0.6183953033268101 1.0
0.6203522504892367 1.0
0.6223091976516634 1.0
0.62426614481409 1.0
0.6262230919765166 1.0
0.6281800391389432 1.0
0.6301369863013698 1.0
0.6320939334637965 1.0
0.6340508806262231 1.0
0.6360078277886496 1.0
0.6379647749510763 1.0
0.639921722113503 1.0
0.6418786692759295 1.0
0.6438356164383561 1.0
0.6457925636007827 1.0
0.6477495107632094 1.0
0.649706457925636 1.0
0.6516634050880625 1.0
0.6536203522504892 1.0
0.6555772994129159 1.0
0.6575342465753424 1.0
0.659491193737769 1.0
0.6614481409001957 1.0
0.6634050880626223 1.0
0.6653620352250489 1.0
0.6673189823874754 1.0
0.6692759295499021 1.0
0.6712328767123288 1.0
0.6731898238747553 1.0
0.6751467710371819 1.0
0.6771037181996086 1.0
0.6790606653620352 1.0
0.6810176125244618 1.0
0.6829745596868884 1.0
0.684931506849315 1.0
0.6868884540117417 1.0
0.6888454011741683 1.0
0.6908023483365948 1.0
0.6927592954990215 1.0
0.6947162426614482 1.0
0.6966731898238747 1.0
0.6986301369863013 1.0
0.700587084148728 1.0
0.7025440313111546 1.0
0.7045009784735812 1.0
0.7064579256360077 1.0
0.7084148727984344 1.0
0.7103718199608611 1.0
0.7123287671232876 1.0
0.7142857142857142 1.0
0.7162426614481409 1.0
0.7181996086105675 1.0
0.7201565557729941 1.0
0.7221135029354206 1.0
0.7240704500978473 1.0
0.726027397260274 1.0
0.7279843444227005 1.0
0.7299412915851271 1.0
0.7318982387475538 1.0
0.7338551859099804 1.0
0.735812133072407 1.0
0.7377690802348336 1.0
0.7397260273972602 1.0
0.7416829745596869 1.0
0.7436399217221135 1.0
0.74559686888454 1.0
0.7475538160469667 1.0
0.7495107632093934 1.0
0.7514677103718199 1.0
0.7534246575342465 1.0
0.7553816046966731 1.0
0.7573385518590998 1.0
0.7592954990215264 1.0
0.7612524461839529 1.0
0.7632093933463796 1.0
0.7651663405088063 1.0
0.7671232876712328 1.0
0.7690802348336594 1.0
0.7710371819960861 1.0
0.7729941291585127 1.0
0.7749510763209393 1.0
0.7769080234833659 1.0
0.7788649706457925 1.0
0.7808219178082192 1.0
0.7827788649706457 1.0
0.7847358121330723 1.0
0.786692759295499 1.0
0.7886497064579256 1.0
0.7906066536203522 1.0
0.7925636007827788 1.0
0.7945205479452054 1.0
0.7964774951076321 1.0
0.7984344422700587 1.0
0.8003913894324852 1.0
0.8023483365949119 1.0
0.8043052837573386 1.0
0.8062622309197651 1.0
0.8082191780821917 1.0
0.8101761252446184 1.0
0.812133072407045 1.0
0.8140900195694716 1.0
0.8160469667318981 1.0
0.8180039138943248 1.0
0.8199608610567515 1.0
0.821917808219178 1.0
0.8238747553816046 1.0
0.8258317025440313 1.0
0.8277886497064579 1.0
0.8297455968688845 1.0
0.831702544031311 1.0
0.8336594911937377 1.0
0.8356164383561644 1.0
0.837573385518591 1.0
0.8395303326810175 1.0
0.8414872798434442 1.0
0.8434442270058709 1.0
0.8454011741682974 1.0
0.847358121330724 1.0
0.8493150684931506 1.0
0.8512720156555773 1.0
0.8532289628180039 1.0
0.8551859099804304 1.0
0.8571428571428571 1.0
0.8590998043052838 1.0
0.8610567514677103 1.0
0.8630136986301369 1.0
0.8649706457925636 1.0
0.8669275929549902 1.0
0.8688845401174168 1.0
0.8708414872798433 1.0
0.87279843444227 1.0
0.8747553816046967 1.0
0.8767123287671232 1.0
0.8786692759295498 1.0
0.8806262230919765 1.0
0.8825831702544031 1.0
0.8845401174168297 1.0
0.8864970645792563 1.0
0.8884540117416829 1.0
0.8904109589041096 1.0
0.8923679060665362 1.0
0.8943248532289627 1.0
0.8962818003913894 1.0
0.898238747553816 1.0
0.9001956947162426 1.0
0.9021526418786692 1.0
0.9041095890410958 1.0
0.9060665362035225 1.0
0.9080234833659491 1.0
0.9099804305283756 1.0
0.9119373776908023 1.0
0.913894324853229 1.0
0.9158512720156555 1.0
0.9178082191780821 1.0
0.9197651663405088 1.0
0.9217221135029354 1.0
0.923679060665362 1.0
0.9256360078277885 1.0
0.9275929549902152 1.0
0.9295499021526419 1.0
0.9315068493150684 1.0
0.933463796477495 1.0
0.9354207436399217 1.0
0.9373776908023483 1.0
0.9393346379647749 1.0
0.9412915851272015 1.0
0.9432485322896281 1.0
0.9452054794520548 1.0
0.9471624266144814 1.0
0.9491193737769079 1.0
0.9510763209393346 1.0
0.9530332681017613 1.0
0.9549902152641878 1.0
0.9569471624266144 1.0
0.958904109589041 1.0
0.9608610567514677 1.0
0.9628180039138943 1.0
0.9647749510763208 1.0
0.9667318982387475 1.0
0.9686888454011742 1.0
0.9706457925636007 1.0
0.9726027397260273 1.0
0.974559686888454 1.0
0.9765166340508806 1.0
0.9784735812133072 1.0
0.9804305283757337 1.0
0.9823874755381604 1.0
0.9843444227005871 1.0
0.9863013698630136 1.0
0.9882583170254402 1.0
0.9902152641878669 1.0
0.9921722113502935 1.0
0.9941291585127201 1.0
0.9960861056751467 1.0
0.9980430528375733 0.9997744861544119
1.0 0.12805644823249965


==> data/pca/pca-box-graph.txt <==
0.0 1.0
0.0019569471624266144 1.0
0.003913894324853229 1.0
0.005870841487279843 1.0
0.007827788649706457 1.0
0.009784735812133072 1.0
0.011741682974559686 1.0
0.0136986301369863 1.0
0.015655577299412915 1.0
0.01761252446183953 1.0
0.019569471624266144 1.0
0.021526418786692758 1.0
0.023483365949119372 1.0
0.025440313111545987 1.0
0.0273972602739726 1.0
0.029354207436399216 1.0
0.03131115459882583 1.0
0.033268101761252444 1.0
0.03522504892367906 1.0
0.03718199608610567 1.0
0.03913894324853229 1.0
0.0410958904109589 1.0
0.043052837573385516 1.0
0.04500978473581213 1.0
0.046966731898238745 1.0
0.04892367906066536 1.0
0.050880626223091974 1.0
0.05283757338551859 1.0
0.0547945205479452 1.0
0.05675146771037182 1.0
0.05870841487279843 1.0
0.060665362035225046 1.0
0.06262230919765166 1.0
0.06457925636007827 1.0
0.06653620352250489 1.0
0.0684931506849315 1.0
0.07045009784735812 1.0
0.07240704500978473 1.0
0.07436399217221135 1.0
0.07632093933463796 1.0
0.07827788649706457 1.0
0.08023483365949119 1.0
0.0821917808219178 1.0
0.08414872798434442 1.0
0.08610567514677103 1.0
0.08806262230919765 1.0
0.09001956947162426 1.0
0.09197651663405088 1.0
0.09393346379647749 1.0
0.0958904109589041 1.0
0.09784735812133072 1.0
0.09980430528375733 1.0
0.10176125244618395 1.0
0.10371819960861056 1.0
0.10567514677103718 1.0
0.10763209393346379 1.0
0.1095890410958904 1.0
0.11154598825831702 1.0
0.11350293542074363 1.0
0.11545988258317025 1.0
0.11741682974559686 1.0
0.11937377690802348 1.0
0.12133072407045009 1.0
0.1232876712328767 1.0
0.12524461839530332 1.0
0.12720156555772993 1.0
0.12915851272015655 1.0
0.13111545988258316 1.0
0.13307240704500978 1.0
0.1350293542074364 1.0
0.136986301369863 1.0
0.13894324853228962 1.0
0.14090019569471623 1.0
0.14285714285714285 1.0
0.14481409001956946 1.0
0.14677103718199608 1.0
0.1487279843444227 1.0
0.1506849315068493 1.0
0.15264187866927592 1.0
0.15459882583170254 1.0
0.15655577299412915 1.0
0.15851272015655576 1.0
0.16046966731898238 1.0
0.162426614481409 1.0
0.1643835616438356 1.0
0.16634050880626222 1.0
0.16829745596868884 1.0
0.17025440313111545 1.0
0.17221135029354206 1.0
0.17416829745596868 1.0
0.1761252446183953 1.0
0.1780821917808219 1.0
0.18003913894324852 1.0
0.18199608610567514 1.0
0.18395303326810175 1.0
0.18590998043052837 1.0
0.18786692759295498 1.0
0.1898238747553816 1.0
0.1917808219178082 1.0
0.19373776908023482 1.0
0.19569471624266144 1.0
0.19765166340508805 1.0
0.19960861056751467 1.0
0.20156555772994128 1.0
0.2035225048923679 1.0
0.2054794520547945 1.0
0.20743639921722112 1.0
0.20939334637964774 1.0
0.21135029354207435 1.0
0.21330724070450097 1.0
0.21526418786692758 1.0
0.2172211350293542 1.0
0.2191780821917808 1.0
0.22113502935420742 1.0
0.22309197651663404 1.0
0.22504892367906065 1.0
0.22700587084148727 1.0
0.22896281800391388 1.0
0.2309197651663405 1.0
0.2328767123287671 1.0
0.23483365949119372 1.0
0.23679060665362034 1.0
0.23874755381604695 1.0
0.24070450097847357 1.0
0.24266144814090018 1.0
0.2446183953033268 1.0
0.2465753424657534 1.0
0.24853228962818003 1.0
0.25048923679060664 1.0
0.25244618395303325 1.0
0.25440313111545987 1.0
0.2563600782778865 1.0
0.2583170254403131 1.0
0.2602739726027397 1.0
0.2622309197651663 1.0
0.26418786692759294 1.0
0.26614481409001955 1.0
0.26810176125244617 1.0
0.2700587084148728 1.0
0.2720156555772994 1.0
0.273972602739726 1.0
0.2759295499021526 1.0
0.27788649706457924 1.0
0.27984344422700586 1.0
0.28180039138943247 1.0
0.2837573385518591 1.0
0.2857142857142857 1.0
0.2876712328767123 1.0
0.2896281800391389 1.0
0.29158512720156554 1.0
0.29354207436399216 1.0
0.29549902152641877 1.0
0.2974559686888454 1.0
0.299412915851272 1.0
0.3013698630136986 1.0
0.30332681017612523 1.0
0.30528375733855184 1.0
0.30724070450097846 1.0
0.30919765166340507 1.0
0.3111545988258317 1.0
0.3131115459882583 1.0
0.3150684931506849 1.0
0.31702544031311153 1.0
0.31898238747553814 1.0
0.32093933463796476 1.0
0.32289628180039137 1.0
0.324853228962818 1.0
0.3268101761252446 1.0
0.3287671232876712 1.0
0.33072407045009783 1.0
0.33268101761252444 1.0
0.33463796477495106 1.0
0.33659491193737767 1.0
0.3385518590998043 1.0
0.3405088062622309 1.0
0.3424657534246575 1.0
0.34442270058708413 1.0
0.34637964774951074 1.0
0.34833659491193736 1.0
0.350293542074364 1.0
0.3522504892367906 1.0
0.3542074363992172 1.0
0.3561643835616438 1.0
0.35812133072407043 1.0
0.36007827788649704 1.0
0.36203522504892366 1.0
0.3639921722113503 1.0
0.3659491193737769 1.0
0.3679060665362035 1.0
0.3698630136986301 1.0
0.37181996086105673 1.0
0.37377690802348335 1.0
0.37573385518590996 1.0
0.3776908023483366 1.0
0.3796477495107632 1.0
0.3816046966731898 1.0
0.3835616438356164 1.0
0.38551859099804303 1.0
0.38747553816046965 1.0
0.38943248532289626 1.0
0.3913894324853229 1.0
0.3933463796477495 1.0
0.3953033268101761 1.0
0.3972602739726027 1.0
0.39921722113502933 1.0
0.40117416829745595 1.0
0.40313111545988256 1.0
0.4050880626223092 1.0
0.4070450097847358 1.0
0.4090019569471624 1.0
0.410958904109589 1.0
0.41291585127201563 1.0
0.41487279843444225 1.0
0.41682974559686886 1.0
0.4187866927592955 1.0
0.4207436399217221 1.0
0.4227005870841487 1.0
0.4246575342465753 1.0
0.42661448140900193 1.0
0.42857142857142855 1.0
0.43052837573385516 1.0
0.4324853228962818 1.0
0.4344422700587084 1.0
0.436399217221135 1.0
0.4383561643835616 1.0
0.44031311154598823 1.0
0.44227005870841485 1.0
0.44422700587084146 1.0
0.4461839530332681 1.0
0.4481409001956947 1.0
0.4500978473581213 1.0
0.4520547945205479 1.0
0.45401174168297453 1.0
0.45596868884540115 1.0
0.45792563600782776 1.0
0.4598825831702544 1.0
0.461839530332681 1.0
0.4637964774951076 1.0
0.4657534246575342 1.0
0.46771037181996084 1.0
0.46966731898238745 1.0
0.47162426614481406 1.0
0.4735812133072407 1.0
0.4755381604696673 1.0
0.4774951076320939 1.0
0.4794520547945205 1.0
0.48140900195694714 1.0
0.48336594911937375 1.0
0.48532289628180036 1.0
0.487279843444227 1.0
0.4892367906066536 1.0
0.4911937377690802 1.0
0.4931506849315068 1.0
0.49510763209393344 1.0
0.49706457925636005 1.0
0.49902152641878667 1.0
0.5009784735812133 1.0
0.5029354207436398 1.0
0.5048923679060665 1.0
0.5068493150684932 1.0
0.5088062622309197 1.0
0.5107632093933463 1.0
0.512720156555773 1.0
0.5146771037181996 1.0
0.5166340508806262 1.0
0.5185909980430528 1.0
0.5205479452054794 1.0
0.5225048923679061 1.0
0.5244618395303327 1.0
0.5264187866927592 1.0
0.5283757338551859 1.0
0.5303326810176126 1.0
0.5322896281800391 1.0
0.5342465753424657 1.0
0.5362035225048923 1.0
0.538160469667319 1.0
0.5401174168297456 1.0
0.5420743639921721 1.0
0.5440313111545988 1.0
0.5459882583170255 1.0
0.547945205479452 1.0
0.5499021526418786 1.0
0.5518590998043053 1.0
0.5538160469667319 1.0
0.5557729941291585 1.0
0.557729941291585 1.0
0.5596868884540117 1.0
0.5616438356164384 1.0
0.5636007827788649 1.0
0.5655577299412915 1.0
0.5675146771037182 1.0
0.5694716242661448 1.0
0.5714285714285714 1.0
0.573385518590998 1.0
0.5753424657534246 1.0
0.5772994129158513 1.0
0.5792563600782779 1.0
0.5812133072407044 1.0
0.5831702544031311 1.0
0.5851272015655578 1.0
0.5870841487279843 1.0
0.5890410958904109 1.0
0.5909980430528375 1.0
0.5929549902152642 1.0
0.5949119373776908 1.0
0.5968688845401173 1.0
0.598825831702544 1.0
0.6007827788649707 1.0
0.6027397260273972 1.0
0.6046966731898238 1.0
0.6066536203522505 1.0
0.6086105675146771 1.0
0.6105675146771037 1.0
0.6125244618395302 1.0
0.6144814090019569 1.0
0.6164383561643836 1.0
0.6183953033268101 1.0
0.6203522504892367 1.0
0.6223091976516634 1.0
0.62426614481409 1.0
0.6262230919765166 1.0
0.6281800391389432 1.0
0.6301369863013698 1.0
0.6320939334637965 1.0
0.6340508806262231 1.0
0.6360078277886496 1.0
0.6379647749510763 1.0
0.639921722113503 1.0
0.6418786692759295 1.0
0.6438356164383561 1.0
0.6457925636007827 1.0
0.6477495107632094 1.0
0.649706457925636 1.0
0.6516634050880625 1.0
0.6536203522504892 1.0
0.6555772994129159 1.0
0.6575342465753424 1.0
0.659491193737769 1.0
0.6614481409001957 1.0
0.6634050880626223 1.0
0.6653620352250489 1.0
0.6673189823874754 1.0
0.6692759295499021 1.0
0.6712328767123288 1.0
0.6731898238747553 1.0
0.6751467710371819 1.0
0.6771037181996086 1.0
0.6790606653620352 1.0
0.6810176125244618 1.0
0.6829745596868884 1.0
0.684931506849315 1.0
0.6868884540117417 1.0
0.6888454011741683 1.0
0.6908023483365948 1.0
0.6927592954990215 1.0
0.6947162426614482 1.0
0.6966731898238747 1.0
0.6986301369863013 1.0
0.700587084148728 1.0
0.7025440313111546 1.0
0.7045009784735812 1.0
0.7064579256360077 1.0
0.7084148727984344 1.0
0.7103718199608611 1.0
0.7123287671232876 1.0
0.7142857142857142 1.0
0.7162426614481409 1.0
0.7181996086105675 1.0
0.7201565557729941 1.0
0.7221135029354206 1.0
0.7240704500978473 1.0
0.726027397260274 1.0
0.7279843444227005 1.0
0.7299412915851271 1.0
0.7318982387475538 1.0
0.7338551859099804 1.0
0.735812133072407 1.0
0.7377690802348336 1.0
0.7397260273972602 1.0
0.7416829745596869 1.0
0.7436399217221135 1.0
0.74559686888454 1.0
0.7475538160469667 1.0
0.7495107632093934 1.0
0.7514677103718199 1.0
0.7534246575342465 1.0
0.7553816046966731 1.0
0.7573385518590998 1.0
0.7592954990215264 1.0
0.7612524461839529 1.0
0.7632093933463796 1.0
0.7651663405088063 1.0
0.7671232876712328 1.0
0.7690802348336594 1.0
0.7710371819960861 1.0
0.7729941291585127 1.0
0.7749510763209393 1.0
0.7769080234833659 1.0
0.7788649706457925 1.0
0.7808219178082192 1.0
0.7827788649706457 1.0
0.7847358121330723 1.0
0.786692759295499 1.0
0.7886497064579256 1.0
0.7906066536203522 1.0
0.7925636007827788 1.0
0.7945205479452054 1.0
0.7964774951076321 1.0
0.7984344422700587 1.0
0.8003913894324852 1.0
0.8023483365949119 1.0
0.8043052837573386 1.0
0.8062622309197651 1.0
0.8082191780821917 1.0
0.8101761252446184 1.0
0.812133072407045 1.0
0.8140900195694716 1.0
0.8160469667318981 1.0
0.8180039138943248 1.0
0.8199608610567515 1.0
0.821917808219178 1.0
0.8238747553816046 1.0
0.8258317025440313 1.0
0.8277886497064579 1.0
0.8297455968688845 1.0
0.831702544031311 1.0
0.8336594911937377 1.0
0.8356164383561644 1.0
0.837573385518591 1.0
0.8395303326810175 1.0
0.8414872798434442 1.0
0.8434442270058709 1.0
0.8454011741682974 1.0
0.847358121330724 1.0
0.8493150684931506 1.0
0.8512720156555773 1.0
0.8532289628180039 1.0
0.8551859099804304 1.0
0.8571428571428571 1.0
0.8590998043052838 1.0
0.8610567514677103 1.0
0.8630136986301369 1.0
0.8649706457925636 1.0
0.8669275929549902 1.0
0.8688845401174168 1.0
0.8708414872798433 1.0
0.87279843444227 1.0
0.8747553816046967 1.0
0.8767123287671232 1.0
0.8786692759295498 1.0
0.8806262230919765 1.0
0.8825831702544031 1.0
0.8845401174168297 1.0
0.8864970645792563 1.0
0.8884540117416829 1.0
0.8904109589041096 1.0
0.8923679060665362 1.0
0.8943248532289627 1.0
0.8962818003913894 1.0
0.898238747553816 1.0
0.9001956947162426 1.0
0.9021526418786692 1.0
0.9041095890410958 1.0
0.9060665362035225 1.0
0.9080234833659491 1.0
0.9099804305283756 1.0
0.9119373776908023 1.0
0.913894324853229 1.0
0.9158512720156555 1.0
0.9178082191780821 1.0
0.9197651663405088 1.0
0.9217221135029354 1.0
0.923679060665362 1.0
0.9256360078277885 1.0
0.9275929549902152 1.0
0.9295499021526419 1.0
0.9315068493150684 1.0
0.933463796477495 1.0
0.9354207436399217 1.0
0.9373776908023483 1.0
0.9393346379647749 1.0
0.9412915851272015 1.0
0.9432485322896281 1.0
0.9452054794520548 1.0
0.9471624266144814 1.0
0.9491193737769079 1.0
0.9510763209393346 1.0
0.9530332681017613 1.0
0.9549902152641878 1.0
0.9569471624266144 1.0
0.958904109589041 1.0
0.9608610567514677 1.0
0.9628180039138943 1.0
0.9647749510763208 1.0
0.9667318982387475 1.0
0.9686888454011742 1.0
0.9706457925636007 1.0
0.9726027397260273 1.0
0.974559686888454 1.0
0.9765166340508806 1.0
0.9784735812133072 1.0
0.9804305283757337 1.0
0.9823874755381604 1.0
0.9843444227005871 1.0
0.9863013698630136 1.0
0.9882583170254402 1.0
0.9902152641878669 1.0
0.9921722113502935 1.0
0.9941291585127201 1.0
0.9960861056751467 1.0
0.9980430528375733 0.9997744861544119
1.0 0.9989100817438692


==> reviews ICRA/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The paper proposes a semantic-based topographic
localization method for 3D LiDAR data.

The paper is easy to follow and highlights the main
advantages of the proposed method (smaller memory
consumption). However, all reviewers see major issues with
the experimental section. The authors do not compare the
proposed method to other SOTA methods in terms of relative
pose accuracy. There are no reports about the runtime of
the method and no experiments that verify the "long-term
localization" claims. Please also see the other comments
from the reviewers that could help to improve the paper. 



----------------------------------------
Comments on Video Attachment:

The video illustrates the propose approach well.
Comments to author (Editor)
================================

The Editor agrees with the Associate Editor.


----------------------------------------
Comments on Video Attachment:

Please address the reviewer comments!

==> reviews ICRA/Review11779.txt <==
Reviewer 1 of ICRA 2022 submission 1540

Comments to the author
======================

# Paper Summary
This paper presents Box-Graph which tackles the problem of
place recognition and local pose estimation based on LiDAR
data. In particular, the authors encode the LiDAR maps as
fully connected graphs of which the vertices are objects
features and the edges are the geometric distances. By
matching the query and reference Box-Graphs based on the
similarities scores, relative poses can be estimated based
on the matchings of the vertices with SVD and RANSAC and
the place recognition can be conducted with the similarity
scores between the inliers from RANSAC.

# Strongths
1. The paper is well written and reads smoothly.
2. The proposed Box-Graph is concise and therefore more
scalable, especially in large-scale scenes.
3. The conciseness of Box-Graph is achieved by exploring
the object-level representation of the LiDAR scans with
object clusters.

# Weaknesses
1. The experiments in terms of pose estimation and place
recognition lack thorough comparisons to other
state-of-the-art methods. The major evaluation results on
the paper are essentially ablation studies of the proposed
method using ground-truth semantic labels and predicted
labels from RangeNet++. However, regarding the comparison
with the other methods, the authors only present the
short-range F1 max scores of SGPR and SSC in one sentence
-- no detailed evaluations on individual sequences, no
analysis, nor long-range evaluations are conducted. Also,
there are no comparisons with other methods for the pose
estimation.
2. There are some important technical details missing. How
to choose the threshold of the similarity score for the
place recognition seems to be very important. The authors
neither presented the way they tuned the threshold nor the
exact numbers they used in practice. It is also unclear if
the thresholds used for different evaluation sequences are
consistent. Besides, how to get the local segment of the
reference map is not presented either. Last but not least,
no runtime analysis is presented for matching the
Box-Graphs.
3. The proposed method targets the task of loop-closure
detection, as the authors present in the paper. However,
the authors also claim "yet we argue that while static
during a drive-by, they are movable between sessions, and
can hurt our system in the context of **long-term
localisation**". I believe including parking vehicles is a
reasonable choice for loop-closure detection which is the
application scenario of the proposed methods. Of course,
the method can be used for long-term localization as well,
but there are no experiments showing the long-term
localization performance. 

# Review Summary
Despite the reasonable design choices of the proposed
method, I think the lack of thorough experiments and
technical details prevents the paper from being accepted in
the current status. Therefore, I would not recommend
accepting the paper as it is. That being said, I believe
the paper has great potential after being revised
carefully.

Comments on the Video Attachment
================================

The attached video presents the general idea and the major
results of the paper. It is clear and helps the readers
grasp the main concepts of the paper.

==> reviews ICRA/Review11781.txt <==
Reviewer 2 of ICRA 2022 submission 1540

Comments to the author
======================

The authors present a graph-based topographic localization
method for LiDAR data. Results and evaluations are then
done on the KITTI dataset. The presentation was for the
most part very clear, there were some sections in the text
I struggled a bit with that I'll comment more on later.

Overall a novel work, that presents some new concepts and
also shows promising results. In my opinion, the major
weaknesses were the results section (which lacks almost any
comparison to other methods) and I feel a bit more time
should have been dedicated to the related work section and
contributions to put this work better into perspective with
what already exists out there. If these two issues were
addressed (especially including at least some comparisons
to other methods) I feel this would be a much stronger
work.

A few more detailed comments:
- In the related works section I feel especially [19] and
[20] were not well compared. I feel it is worth noting that
both are global localization methods, where SGPR only does
place recognition and GOSMatch predicts a full pose. Then
the last two sentences that close up the related work
section were a bit confusing, especially what is meant by
"individual information" (I did finally realize that it
means the other works do not consider the geometric shape
of the objects when matching them, but only look at their
spatial arrangement).
- One work that could have been included is [a].
Additionally, since the authors do only local topometric
localization I feel there is more of a burden to compare
against local ICP methods (or at the very least include
them into the related work section). I am giving just a few
examples [b,c] but there are many more. While I understand
these methods require storing much more data, this could
have easily been highlighted as a benefit of the proposed
method.
- My largest complaint by far is the lack of comparisons
(only for descriptor size). This especially considering the
authors use the same evaluation procedure as [19] and would
therefore have a very easy way of comparing against the
numbers in that work.
- Just a small technical thought. In the case of elongated
objects comparing bounding box sides would not be very
stable since perspective would have a very large influence
on the shape of the bounding box. I imagine in the driving
scenario bounding boxes are more perspective invariant
(since cars can mostly go in one direction or rotate 180).
In the case of completely free 6DoF movement, I imagine
more symmetric shapes are more stable (like a circle for
example, or a PCA aligned bounding box).
- I was wondering how large the influence of the edge
similarity is on performance, since after RANSAC I would
imagine that all vertices are at very similar distances to
each other between the two graphs. Maybe some discussion on
this would be interesting.
- Fig. 2 seems to have a typo? I would expect that in the
lower one all three vertices that were connected above
would still be connected and now all their edges would
appear in the similarity score.
- For Fig. 6 I think some better labels than just "gt" and
"pred", would be for example "RangeNet++" and "SemKITTI".

[a] Frey, Kristoffer M., Ted J. Steiner, and Jonathan P.
How. "Efficient constellation-based map-merging for
semantic SLAM." 2019 International Conference on Robotics
and Automation (ICRA). IEEE, 2019.
[b] Magnusson, Martin, Achim Lilienthal, and Tom Duckett.
"Scan registration for autonomous mining vehicles using
3D&#8208;NDT." Journal of Field Robotics 24.10 (2007):
803-827.
[c] Yang, Heng, Jingnan Shi, and Luca Carlone. "Teaser:
Fast and certifiable point cloud registration." IEEE
Transactions on Robotics 37.2 (2020): 314-

Comments on the Video Attachment
================================

A sped-up (maybe a bit too much) presentation of the paper.
Some of the animations were nice.

==> reviews ICRA/Review11783.txt <==
Reviewer 3 of ICRA 2022 submission 1540

Comments to the author
======================

The submission proposes a semantic-based loop closure
detection and pose estimation method for 3D LiDAR data. The
proposed method uses semantic vertex instances to build
graphs for each 3D LiDAR scan and finds loops by matching
such semantic instances graphs. Once finding the matches,
the proposed method uses a classic SVD + RANSAC scheme to
estimate the relative poses between the current observation
and the loop closure candidates. Overall the submission is
well written and easy to follow. The method has been
evaluated on the KITTI dataset.


I have the following concerns:

1. Albeit well organized and technically accurate, the
contribution of this submission is not significant. This
paper provides a nice overview of how semantic instances
graphs can be used to find loops and estimate relative
poses. However, the idea is straightforward and is a
combination of several existing works, e.g. RangeNet++,
DBSCAN, SVD + RANSAC. Furthermore, several very similar
semantic / semantic-graph-based methods have already been
proposed, e.g. SGPR [19], GOSMatch [20], SSC [15]. And only
the memory consumption comparison between the proposed
method and similar works has been provided. As a loop
closure detection method, the comparison of loop closing
performance should be given. 

2. As mentioned in the introduction, compared to cameras,
LiDAR sensors are more robust to seasonal changes. However,
the LiDAR data in SemanticKITTI datasets used in this paper
was collected in a relatively short time, within one day,
where the appearance of the environments usually will not
change much. More experimental results for long-term place
recognition should be provided to support this statement,
which is not the case in the current version. For example,
the Oxford dataset could be used for long-term LiDAR place
recognition. Also, for LiDAR-based place recognition, more
related methods, like PointNetVLAD [9] and NDT-transformer
[26] should be compared. So far the proposed method works
more like a loop closure detection approach rather than a
place recognition method.

[26] Zhou et al. NDT-Transformer: Large-Scale 3D Point
Cloud Localisation using the Normal Distribution Transform
Representation", ICRA, 2021

3. The proposed method exploits semantic predictions from
Rangenet++ and uses DBSCAN to cluster instances and use the
shape of bounding boxes to estimate the similarity between
different instances. As far as I know, Rangenet++ only got
mIoU of semantic segmentation around 50%, which means there
are a lot of wrong predictions. How does the proposed
method deal with wrong semantic predictions? Why choose
Rangenet++? Is there a specific reason? Since semantic
information is the key to the proposed method, more
ablation studies should be given on semantic predictions
with different amounts of noise.

4. Since the semantic predictions are not perfect, as is
the clustering method, it is questionable whether using
bounding boxes to estimate the instance similarity works
well in some challenging cases. For example, when there are
large occultations, the shapes of the observable parts of
the instances are quite different. The bounding boxes
heuristic sounds a little bit naive and more discussion
should be given. Also, it seems that the length, width, and
height of the bounding box are aligned with the axis. Will
the rotation of the instances influence the similarity
measurement?

5. There is no comparison in terms of loop detection
accuracy between the proposed method and baseline methods
at all. As a loop closure detection method, the comparison
of loop closing performance should be given. Also, the
proposed method was only evaluated with parts of the
SemanticKITTI dataset, which is hard to see the
generalization ability. Figures of histograms could be
replaced by a small table to save space if needed. 

6. The runtime information is also missing in the current
submission. The proposed method needs RangeNet++ to provide
semantic segmentation, DBSCAN to provide instances
segmentation, and SVD + RANSAC to estimate the poses. They
are all very time-consuming and conducted one after
another. I doubt that the proposed method could achieve
real-time performance. More details about the runtime of
the whole pipeline should be provided.	


Minors:
1. As suggested by the conference template, it is better to
put the figure on the top of each column, while current
Fig. 4. is in between text.
2. Some references are not in their official format.
i) Pointnet++ was published at NIPS 2017
ii) Locus was published at ICRA 2021
iii)  SSC was published at IROS 2021
iv) Overlapnet was published at AuRo 2021
v) YOLOv3 was published at CVPR 2018


Comments on the Video Attachment
================================

The video provides explanations of the method and the
results.

==> reviews IROS/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

This paper proposes a graph matching approach to perform
lightweight localization using LiDAR point clouds. By
representing/compressing a LiDAR scan into a fully
connected semantic graph, the paper proposes a 6D pose
estimation of the places alongside recognition. This
approach also has the advantage of condensing the size of
the scan with increased accuracy, as shown on the
SemanticKITTI dataset. 

Strengths:
+ The paper is well written and easy to understand.
+ Fully-connected semantic graph-based matching for global
localization seems very applicable to the problem of 3D
LiDAR matching and localization.
+ Memory requirements of the proposed method are
significantly smaller than the other compared methods.

Concerns and areas of improvement:
- Reviewer 2 questions the rotation invariance of the
vertex similarity function. The authors are encouraged to
elaborate on this in future manuscript iterations.
- Reviewer 2 raises concerns about the statement that the
lesser performance is due to incorrect predictions by the
network as the seq 08 result is also worse with ground
truth labels. The authors are encouraged to elaborate on
this.
-  The plots in Fig 3 would benefit from dotted or dashed
lines as the colors are hard to distinguish.
- In addition to the memory requirements, the reader would
benefit from the computational time requirements to
understand the practical applications of the proposed
method.



----------------------------------------
Comments on Video Attachment:

The video attachment is concise and clear.

==> reviews IROS/Review22789.txt <==
Reviewer 2 of IROS 2022 submission 836

Comments to the author
======================

The paper in review deals with place recognition, a
significant problem in robot localization or SLAM, by
matching abstract scene graph representation of two LiDAR
scans. The paper is well written and easy to follow. The
main idea of this paper is straightforward, and the
proposed method is simple yet effective. However, there are
several problems to be addressed. I list them below:

1. It is unclear why the proposed semantic graphs are or
need to be "fully connected". What are the benefits of
using a fully-connected graph for modeling and matching?
Also, the edge in the fully-connected graph only contains
the centroids of two connected vertices, which are also
contained in the vertices. From my understanding (I might
be wrong), the formulated graph is equivalent to a set of
vertices. What is the reason for choosing a graph
representation?
2. In the last paragraph of Section I, the first
contribution is not persuasive as 3D scene (semantic) graph
generation from segmented point clouds has already been
done in previous works, e.g., [23-24]. The first
contribution should be modeling individual objects' shapes,
such as its bounding box, in the 3D scene graph.
3. The method is built upon two assumptions: the first one
is that graphs of nearby scans result in similar clusters,
and the second one is that the heading of a vehicle is
typically aligned with the road in an urban setting, so the
clusters' bounding boxes will remain consistent across
visits. In most cases, the first assumption is valid;
however, the second assumption limits its application for
place recognition from a different view. It is also
mentioned in  Section IV that Sequence 08 is useful to
assess the rotation invariance of the system. I can see the
rotation invariance in (6) for the edge similarity.
However, the vertex similarity function is not rotation
invariant from my understanding, as the feature vector is
measured along the sensor reference frame.
4. In Section IV.B, it is mentioned that using ground truth
labels, the method demonstrates comparable results with
other sequences - 0.87 - suggesting that the lesser
performance is due to incorrect predictions by the network.
However, from Table III, the result for sequence 08 is
still worse than other sequences using ground truth labels.
So it is not convincing to say the lesser performance is
due to incorrect network predictions.
5. It might be inappropriate/overclaimed to refer 3D
bounding boxes as appearance information/embeddings, as 3D
bounding boxes are more related to geometry than
appearance.
6. Adding qualitative results of matched scans will be
helpful. 
7. It is recommended to report the average computing time
for matching two scans.
8. As the semantic graphs for each scan in the sequences
are stored in the map databases, is the system trying to
match every new scan to all the graphs stored so far?

Comments on the Video Attachment
================================

The video attachment is concise and clear. However, it does
not have any quantitative visualization.

==> reviews IROS/Review22791.txt <==
Reviewer 3 of IROS 2022 submission 836

Comments to the author
======================

This paper proposes a LiDAR localization method using
fully-connected semantic graph that outperforms existing a
state-of-the-art algorithms. I have the following comments
which might make the paper better.

- The idea and motivation makes sense. However, this paper
assumes that LiDAR semantic labels are prepared or
RangeNet++ works well. However, to the best of my
knowledge, LiDAR semantic labels are not existing for most
of LiDAR datasets and RangeNet++ does not works for other
datasets except KITTI dataset. Is this method works with
datasets other than KITTI?

- In IV-A, road class objects are not used because it
frequently occluded. However, I believe that buildings
might also occluded by other objects (fence, vegetation,
trunk, pole, and traffic-sign) because buildings are
usually at the farthest from the vehicle among these
objects. Is there any case that one building is considered
as number of buildings and side-effects by that phenomenon?
Or, buildings are not occluded?
